Dynamic Process Isolation

In the quest for efficiency and performance, edge-computing providers eliminate isolation boundaries between tenants, such as strict process isolation, and instead let them compute in a more lightweight multi-threaded single-process design. Edge-computing providers support a high number of tenants per machine to reduce the physical distance to customers without requiring a large number of machines. Isolation is provided by sandboxing mechanisms, e.g., tenants can only run sandboxed V8 JavaScript code. While this is as secure as a sandbox for software vulnerabilities, microarchitectural attacks can bypass these sandboxes. In this paper, we show that it is possible to mount a Spectre attack on such a restricted environment, leaking secrets from co-located tenants. Cloudflare Workers is one of the top three edge-computing solutions and handles millions of HTTP requests per second worldwide across tens of thousands of web sites every day. We demonstrate a remote Spectre attack using amplification techniques in combination with a remote timing server, which is capable of leaking 120 bit/h. This motivates our main contribution, Dynamic Process Isolation, a process isolation mechanism that only isolates suspicious worker scripts following a detection mechanism. In the worst case of only false positives, Dynamic Process Isolation simply degrades to process isolation. Our proof-of-concept implementation augments a real-world cloud infrastructure framework, Cloudflare Workers, which is used in production at large scale. With a false-positive rate of only 0.61%, we demonstrate that our solution vastly outperforms strict process isolation in terms of performance. In our security evaluation, we show that Dynamic Process Isolation statistically provides the same security guarantees as strict process isolation, fully mitigating Spectre attacks between multiple tenants.

==> data/amplification.csv <==
0,425074.375
100,453038.21875
200,416513.8125
300,386042.25
400,374145.4375
500,328493.28125
600,327087.0625
700,303977.78125
800,245450.28125
900,191548.28125
1000,152427.09375
1100,331739.25
1200,255010.09375
1300,250201.46875
1400,246858.3125
1500,246232.125
1600,246232.125
1700,246858.3125
1800,250201.46875
1900,255010.09375
2000,331739.25
2100,152427.09375
2200,191548.28125
2300,245450.28125
2400,303977.78125
2500,327087.0625
2600,328493.28125
2700,374145.4375
2800,386042.25
2900,416513.8125
3000,453038.21875
3100,425074.375
3200,466578.96875
3300,502125.0625
3400,543113.84375
3500,577645.5625
3600,597797.875
3700,653828.71875
3800,666636.21875
3900,706752.28125
4000,782548.375
4100,864647.03125
4200,923653.375
4300,843631.65625
4400,946543.875
4500,980262.84375
4600,1015078.59375
4700,1051927.09375
4800,1086169.375
4900,1123835.0625
5000,1161465.53125
5100,1221252.09375
5200,1258130.3125
5300,1370732.40625
5400,1403511.96875
5500,1440199.40625
5600,1477951.9375
5700,1516271.1875
5800,1552066.0
5900,1588364.125
6000,1626969.6875
6100,1690414.71875
6200,1724332.5
6300,1822485.625
6400,1855065.59375
6500,1892540.8125
6600,1929836.34375
6700,1967814.3125
6800,1988297.71875
6900,2109151.53125
7000,2146569.65625
7100,2198867.5
7200,2235056.28125
7300,2262760.1875
7400,2299024.125
7500,2337274.65625
7600,2375453.09375
7700,2415007.5
7800,2455125.40625
7900,2492161.84375
8000,2530768.75
8100,2594296.84375
8200,2631510.59375
8300,2647559.84375
8400,2685357.4375
8500,2724906.96875
8600,2763557.375
8700,2802014.71875
8800,2839551.28125
8900,2877978.1875
9000,2915838.125
9100,2975667.28125
9200,3010390.875
9300,3018509.25
9400,3057764.90625
9500,3094144.34375
9600,3128682.15625
9700,3165128.09375
9800,3158586.71875
9900,3197768.90625
10000,3256535.40625
10100,3271519.4375
10200,3307843.09375
10300,3329250.03125
10400,3368306.96875
10500,3405566.375
10600,3439251.25
10700,3476918.25
10800,3512800.71875
10900,3576524.53125
11000,3608189.5625
11100,3663725.34375
11200,3660237.65625
11300,3671437.125
11400,3709084.96875
11500,3743119.28125
11600,3778647.9375
11700,3812655.84375
11800,3847148.4375
11900,3879575.28125
12000,3915847.15625
12100,3976568.84375
12200,4014904.40625
12300,4028801.40625
12400,4069548.71875
12500,4107909.625
12600,4148312.875
12700,4190462.3125
12800,4233447.15625
12900,4273315.6875
13000,4357382.5
13100,4418668.65625
13200,4452274.59375
13300,4428614.9375
13400,4467186.28125
13500,4503511.65625
13600,4538421.71875
13700,4575712.90625
13800,4643585.875
13900,4678774.40625
14000,4717191.125
14100,4761069.78125
14200,4801429.71875
14300,4815445.6875
14400,4889480.90625
14500,4925943.625
14600,4960212.15625
14700,4997965.1875
14800,5034356.9375
14900,5071517.40625
15000,5106887.78125
15100,5175520.875
15200,5215022.8125
15300,5229453.1875
15400,5268238.09375
15500,5309377.78125
15600,5345475.4375
15700,5383126.34375
15800,5416029.3125
15900,5447075.84375
16000,5478854.875
16100,5539109.84375
16200,5574113.28125
16300,5586586.375
16400,5625257.25
16500,5663694.8125
16600,5701233.0
16700,5741531.1875
16800,5780791.46875
16900,5814928.65625
17000,5825641.53125
17100,5925407.03125
17200,5959586.90625
17300,5956763.90625
17400,5999033.9375
17500,6036392.40625
17600,6070754.125
17700,6103919.78125
17800,6137578.90625
17900,6170879.4375
18000,6206002.9375
18100,6276405.21875
18200,6275650.90625
18300,6281453.78125
18400,6318611.53125
18500,6353546.90625
18600,6421701.9375
18700,6459809.40625
18800,6497976.71875
18900,6539991.09375
19000,6582624.5
19100,6640984.90625
19200,6679793.4375
19300,6690885.0
19400,6727432.28125
19500,6764368.09375
19600,6801314.71875
19700,6837633.1875
19800,6875189.0
19900,6909659.875
20000,6948095.75
20100,6986273.1875
20200,7018749.1875
20300,6994788.0625
20400,7032138.15625
20500,7074183.96875
20600,7108310.03125
20700,7149425.9375
20800,7192569.5625
20900,7233065.875
21000,7276188.625
21100,7382256.3125
21200,7423876.375
21300,7427343.40625
21400,7503323.5625
21500,7542187.21875
21600,7575161.15625
21700,7612335.78125
21800,7580837.375
21900,7615375.40625
22000,7650338.5625
22100,7706189.0
22200,7741977.125
22300,7762170.15625
22400,7801578.9375
22500,7839513.78125
22600,7878839.71875
22700,7917777.625
22800,7954401.78125
22900,7992150.21875
23000,8031508.75
23100,8177752.125
23200,8210512.8125
23300,8248676.8125
23400,8252004.59375
23500,8291573.1875
23600,8332673.53125
23700,8376254.09375
23800,8411437.59375
23900,8446156.90625
24000,8479096.1875
24100,8546022.59375
24200,8579355.53125
24300,8545843.59375
24400,8580243.6875
24500,8614092.78125
24600,8649824.71875
24700,8359495.71875
24800,8391150.09375
24900,8520134.40625
25000,8595439.78125
25100,8642121.6875
25200,8674587.46875
25300,8681422.53125
25400,8710193.3125
25500,8744137.65625
25600,8781213.9375
25700,8814208.0
25800,8844759.21875
25900,8871039.75
26000,8899207.1875
26100,8976969.375
26200,9004545.78125
26300,8958822.125
26400,8999106.25
26500,9059670.3125
26600,9056543.9375
26700,9085726.78125
26800,9115500.90625
26900,9140273.34375
27000,9172782.28125
27100,9249043.90625
27200,9286381.59375
27300,9296996.875
27400,9332346.34375
27500,9370852.8125
27600,9408621.125
27700,9444240.875
27800,9482075.40625
27900,9839233.9375
28000,9875243.59375
28100,9845656.25
28200,9871954.0
28300,9896015.75
28400,9933402.1875
28500,9944417.65625
28600,9994904.53125
28700,10034734.125
28800,10076351.625
28900,10117156.5625
29000,10167437.1562
29100,10243305.125
29200,10286444.1875
29300,10280413.0938
29400,10319999.8438
29500,10328484.1562
29600,10364232.9375
29700,10376911.5312
29800,10486281.1562
29900,10529843.1875
30000,10572466.9688
30100,10673585.6562
30200,10717600.0312
30300,10720784.7188
30400,10763560.0312
30500,10801256.6562
30600,10849172.3438
30700,10897348.6562
30800,10942623.0625
30900,10989217.3438
31000,11024740.3438
31100,11083511.75
31200,11042307.0625
31300,11416090.0312
31400,11460236.1875
31500,11502676.9688
31600,11544967.2188
31700,11517958.125
31800,11550054.1562
31900,11584304.125
32000,11619097.8125
32100,11705830.3125
32200,11731824.125
32300,11735639.4688
32400,11791822.8438
32500,11791687.6875
32600,11837623.1875
32700,11883356.9375
32800,11930410.25
32900,11975886.6562
33000,12022362.0312
33100,12088202.0312
33200,12128445.9688
33300,12108993.3125
33400,12144608.375
33500,12209994.8125
33600,12246163.4062
33700,12282039.4688
33800,12233794.5625
33900,12277550.4688
34000,12315104.7188
34100,12375537.125
34200,12416419.9375
34300,12439250.375
34400,12559781.3125
34500,12083838.625
34600,12308398.1562
34700,12337395.7812
34800,12370660.0938
34900,12332988.5938
35000,12585788.0
35100,12633002.875
35200,12664625.9062
35300,12647604.7188
35400,12685151.4375
35500,12723371.6875
35600,12733034.125
35700,12812416.125
35800,12844610.8125
35900,12876576.0625
36000,12907113.7812
36100,12967803.5312
36200,12919922.0625
36300,12927676.2188
36400,12965482.0
36500,13009163.7188
36600,12906109.8438
36700,13223653.9062
36800,13250174.3438
36900,13278425.1562
37000,13386715.1562
37100,13421952.4688
37200,13447488.375
37300,13457813.5
37400,13496898.875
37500,13538035.6562
37600,13580734.8125
37700,13770469.8438
37800,13616233.4062
37900,13652824.5938
38000,13691747.7188
38100,13930904.875
38200,13743968.375
38300,13768166.5938
38400,13799637.0625
38500,13827375.75
38600,13858349.5938
38700,13891212.9375
38800,13936343.5312
38900,13967629.1875
39000,14008335.4688
39100,14419504.7188
39200,14450785.0
39300,14454800.25
39400,14573884.6562
39500,14610844.2188
39600,14635520.875
39700,14666614.375
39800,14674114.5625
39900,14646904.0625
40000,14685544.125
40100,14735672.1875
40200,14779159.0
40300,14797398.2188
40400,14738241.9688
40500,14780662.1875
40600,14824458.6875
40700,14867493.3125
40800,14910455.0312
40900,14954232.9062
41000,14998914.1875
41100,15063292.125
41200,15098180.5625
41300,15105864.6562
41400,15147154.0625
41500,15186034.7188
41600,15231088.875
41700,15281465.625
41800,15323999.1875
41900,15441935.5
42000,15573541.0
42100,15680353.5625
42200,15714011.9375
42300,15378520.6562
42400,15419534.1562
42500,15457917.125
42600,15489048.0938
42700,15521598.9062
42800,15324732.7812
42900,15352024.4062
43000,15555477.2188
43100,15386052.75
43200,15431922.1875
43300,15461103.25
43400,15496339.9062
43500,15535452.3125
43600,15669839.3125
43700,15694054.2188
43800,15728802.0625
43900,15744608.7188
44000,15767013.1875
44100,15823683.0938
44200,15429811.9688
44300,15446428.625
44400,15491505.5
44500,15538041.9688
44600,15579644.0
44700,15619871.9062
44800,15663166.0312
44900,15706712.9375
45000,15748779.125
45100,15732599.875
45200,15675240.6875
45300,15602762.1562
45400,15643209.0938
45500,15680888.5
45600,15723595.3125
45700,15768239.0938
45800,15811043.3125
45900,15855464.0
46000,16140538.7188
46100,16189520.4688
46200,15747430.0625
46300,15763509.4375
46400,15802114.7812
46500,15836536.875
46600,15831596.4062
46700,15876961.9375
46800,15943098.4688
46900,16147154.0625
47000,16167703.3125
47100,16230830.9688
47200,16276562.6875
47300,16289342.0625
47400,16753452.4688
47500,16716037.1875
47600,16766098.75
47700,16805640.4688
47800,16848903.1875
47900,16893270.9688
48000,16932815.5312
48100,17012672.6562
48200,17455631.875
48300,17467961.0312
48400,17599785.4062
48500,17673015.7188
48600,17617523.4688
48700,17654405.9375
48800,17688746.4375
48900,17723311.3125
49000,17758014.0625
49100,17811792.3438
49200,17834368.8125
49300,17855017.0938
49400,17910241.875
49500,17929316.9688
49600,17957944.625
49700,17993434.5625
49800,18033335.9062
49900,18077126.1562


==> data/btb_accesses_attack.txt <==
76303.8690658495,0.09169711461915368
76303.87541239482,0.13480222959094815
76303.88175894012,0.19478247518255343
76303.88810548543,0.27663943293789583
76303.89445203074,0.38617992264677625
76303.90079857604,0.5298789859717575
76303.90714512135,0.7146198941709959
76303.91349166667,0.9472942651571482
76303.91983821196,1.2342584632331028
76303.92618475728,1.5806609342403812
76303.93253130258,1.9896776698220189
76303.93887784789,2.46171704192896
76303.9452243932,2.9936769853265677
76303.9515709385,3.578352703492485
76303.95791748381,4.204097230146745
76303.96426402913,4.854826997380852
76303.97061057443,5.510438567878382
76303.97695711974,6.1476618615344005
76303.98330366505,6.741323667307302
76303.98965021035,7.2659396492451656
76303.99599675566,7.697501702282324
76304.00234330098,8.015289278839923
76304.00868984628,8.203515604973518
76304.01503639159,8.252626995909642
76304.0213829369,8.160106445045662
76304.0277294822,7.930687400624353
76304.03407602751,7.575952444530832
76304.04042257281,7.113364251595551
76304.04676911813,6.56484166941613
76304.05311566344,5.955042490055027
76304.05946220874,5.309539708811305
76304.06580875405,4.653077453336621
76304.07215529936,4.008068085717713
76304.07850184466,3.3934487867921685
76304.08484838998,2.823962388546003
76304.09119493529,2.309872014699261
76304.09754148059,1.8570702234882108
76304.1038880259,1.4675068453661686
76304.11023457121,1.1398385607638877
76304.11658111651,0.870197747511154
76304.12292766183,0.6529861417027879
76304.12927420714,0.4816165185853849
76304.13562075244,0.3491485028577194
76304.14196729775,0.24878855292049676
76304.14831384305,0.1742456738935933
76304.15466038836,0.1199513153112638
76304.16100693367,0.08116324919852368
76304.16735347897,0.05397904982197291
76304.17370002429,0.03528600131653558
76304.1800465696,0.022672063880159604
76304.1863931149,0.014318287145329579
76304.19273966021,0.008887967922076653
76304.19908620552,0.005422821252424435
76304.20543275082,0.0032520671233548038
76304.21177929614,0.0019169249590083707
76304.21812584145,0.001110611390536607
76304.22447238675,0.0006324563178151686
76304.23081893206,0.0003540057748860503
76304.23716547736,0.00019476080408682272
76304.24351202267,0.00010531838009814485
76304.24985856799,5.597810371051901e-05
76304.25620511328,2.9244459223706523e-05
76304.2625516586,1.5016904089974509e-05
76304.26889820391,7.579291653348686e-06
76304.27524474921,3.760003352232518e-06
76304.28159129452,1.833408516947636e-06
76304.28793783984,8.78702085150767e-07
76304.29428438513,4.139381652188368e-07
76304.30063093045,1.9166405978359427e-07
76304.30697747576,8.722827736339651e-08
76304.31332402106,3.9019824307131855e-08
76304.31967056637,1.715634309079345e-08
76304.32601711169,7.414391868019102e-09
76304.33236365698,3.1494719872577514e-09
76304.3387102023,1.3149564306424222e-09
76304.3450567476,5.396303628038986e-10
76304.35140329291,2.1766710006468588e-10
76304.35774983822,8.62979749953119e-11
76304.36409638352,3.36294542713737e-11
76304.37044292883,1.2881025314184179e-11
76304.37678947415,4.8494495740590645e-12
76304.38313601945,1.7945099178932256e-12
76304.38948256476,6.526955882924428e-13
76304.39582911007,2.3333876321398555e-13
76304.40217565537,8.199257148595139e-14
76304.40852220068,2.8318713631265383e-14
76304.414868746,9.613553256046823e-15
76304.4212152913,3.207788694522144e-15
76304.42756183661,1.0520562661075174e-15
76304.43390838192,3.3914356608715606e-16
76304.44025492722,1.0745820920861606e-16
76304.44660147253,3.346624715368264e-17
76304.45294801783,1.0244383563053722e-17
76304.45929456314,3.082308090089484e-18
76304.46564110846,9.115440525108807e-19
76304.47198765376,2.6496632287674377e-19
76304.47833419907,7.570334938080821e-20
76304.48468074438,2.1259395459504443e-20
76304.49102728968,5.868108401404209e-21
76304.497373835,1.5920501505160028e-21


==> data/btb_accesses_cf.txt <==
178.46596245555,0.08104833461884449
178.47314286086262,0.11914765533694445
178.48032326617525,0.17216239896090954
178.48750367148787,0.24451331344794877
178.4946840768005,0.34133287307189514
178.50186448211312,0.4683441736422384
178.50904488742574,0.631631131985648
178.51622529273837,0.8372850431122095
178.52340569805102,1.0909241077782499
178.53058610336365,1.3970988819761638
178.53776650867627,1.758616531057429
178.5449469139889,2.175838001106327
178.55212731930152,2.646021470293105
178.55930772461414,3.1627988358972554
178.56648812992677,3.7158756907145616
178.5736685352394,4.2910362517045915
178.58084894055202,4.870511693788204
178.58802934586464,5.433734287110686
178.59520975117726,5.95845418538428
178.6023901564899,6.42214654797275
178.6095705618025,6.803591327382432
178.61675096711514,7.084474253070488
178.6239313724278,7.250841868402698
178.63111177774041,7.294249956638737
178.63829218305304,7.212473811513864
178.64547258836566,7.009697185621321
178.6526529936783,6.696157577284023
178.6598333989909,6.287289720635591
178.66701380430354,5.8024670307865645
178.67419420961616,5.263483791116398
178.68137461492879,4.692943205253001
178.6885550202414,4.112715869509706
178.69573542555403,3.542611398484334
178.70291583086666,2.9993677981852995
178.71009623617928,2.496015818957933
178.7172766414919,2.041626727322626
178.72445704680456,1.6414087782422324
178.73163745211718,1.2970853703231036
178.7388178574298,1.0074691826295794
178.74599826274243,0.7691417392214465
178.75317866805506,0.5771549033140996
178.76035907336768,0.4256864235487181
178.7675394786803,0.3086019097398333
178.77471988399293,0.21989675437446
178.78190028930555,0.15401053498005496
178.78908069461818,0.10602137680120155
178.7962610999308,0.07173776632642227
178.80344150524343,0.047710466233120044
178.81062191055605,0.031188240260121392
178.81780231586868,0.02003915857149805
178.82498272118133,0.012655505378533676
178.83216312649395,0.00785580878087691
178.83934353180658,0.004793069372238294
178.8465239371192,0.0028744047771159763
178.85370434243183,0.0016943125872884563
178.86088474774445,0.0009816361618919158
178.86806515305707,0.0005590092062349876
178.8752455583697,0.00031289510711972974
178.88242596368232,0.0001721432443345825
178.88960636899495,9.3087763380615e-05
178.89678677430757,4.947737014592501e-05
178.9039671796202,2.584830203942169e-05
178.91114758493282,1.3272991982650886e-05
178.91832799024544,6.699109004128833e-06
178.9255083955581,3.323354402726933e-06
178.93268880087072,1.6204949036958935e-06
178.93986920618335,7.766584689225767e-07
178.94704961149597,3.6586755249018034e-07
178.9542300168086,1.6940612484514348e-07
178.96141042212122,7.70984631702229e-08
178.96859082743384,3.448845459910164e-08
178.97577123274647,1.5163978071629178e-08
178.9829516380591,6.553359021859097e-09
178.99013204337172,2.7837240063116507e-09
178.99731244868434,1.1622506250390262e-09
179.00449285399696,4.769631228806485e-10
179.0116732593096,1.9238943362692357e-10
179.0188536646222,7.62761967224994e-11
179.02603406993487,2.972406787230189e-11
179.0332144752475,1.13851526669987e-11
179.04039488056011,4.286283307992381e-12
179.04757528587274,1.5861135945565375e-12
179.05475569118536,5.768980913322953e-13
179.061936096498,2.0624114772003428e-13
179.0691165018106,7.247077934314216e-14
179.07629690712324,2.5030063228373553e-14
179.08347731243586,8.497131938512034e-15
179.09065771774848,2.835268396311452e-15
179.0978381230611,9.298810392731322e-16
179.10501852837373,2.9975884573714415e-16
179.11219893368636,9.497909417318959e-17
179.11937933899898,2.9579814016474146e-17
179.12655974431163,9.054703940122026e-18
179.13374014962426,2.724359846751737e-18
179.14092055493688,8.056865001794989e-19
179.1481009602495,2.341958003640438e-19
179.15528136556213,6.691192421438555e-20
179.16246177087476,1.8790543230720343e-20
179.16964217618738,5.186645339688708e-21
179.1768225815,1.4071654675160646e-21


==> data/btb_misses_attack.txt <==
1.1284155733333343e-06,2602.217981544324
7.132293362727284e-06,3164.539201010598
1.313617115212122e-05,3782.5849160624552
1.9140048941515157e-05,4444.0434143745515
2.5143926730909093e-05,5131.913169991935
3.114780452030303e-05,5824.943356286705
3.7151682309696966e-05,6498.535764917841
4.31555600990909e-05,7126.080441436887
4.915943788848484e-05,7680.638548804827
5.5163315677878776e-05,8136.831732047995
6.116719346727271e-05,8472.756832888408
6.717107125666665e-05,8671.726057592845
7.317494904606058e-05,8723.64044997657
7.917882683545455e-05,8625.83934750627
8.518270462484848e-05,8383.326356251377
9.118658241424242e-05,8008.345127719213
9.719046020363636e-05,7519.355006163571
0.0001031943379930303,6939.525845745911
0.00010919821578242423,6294.922765319802
0.00011520209357181817,5612.578321027386
0.0001212059713612121,4918.648899035632
0.00012720984915060604,4236.826031199279
0.00013321372693999998,3587.1277244601038
0.0001392176047293939,2985.1382515647006
0.00014522148251878785,2441.706495951434
0.00015122536030818179,1963.0613288477298
0.00015722923809757572,1551.2638682376846
0.00016323311588696966,1204.8941242678948
0.0001692369936763636,919.8637321076241
0.00017524087146575753,690.2549117982992
0.00018124474925515147,509.1044762040664
0.0001872486270445454,369.07593224118693
0.00019325250483393934,262.9880018758751
0.00019925638262333328,184.19063517992277
0.0002052602604127272,126.79746056456523
0.00021126413820212115,85.79559020271455
0.00021726801599151509,57.05986984165468
0.00022327189378090908,37.2999274653317
0.000229275771570303,23.966057557238347
0.00023527964935969695,15.135494299136106
0.00024128352714909089,9.395243055226823
0.0002472874049384848,5.732325338971761
0.00025329128272787876,3.4376767909426147
0.0002592951605172727,2.0263322355617346
0.00026529903830666663,1.1739988319497607
0.00027130291609606057,0.6685533608542866
0.0002773067938854545,0.3742104300368022
0.00028331067167484844,0.20587665330833876
0.0002893145494642424,0.11132935981796274
0.0002953184272536363,0.05917301849115309
0.00030132230504303025,0.030913568163228305
0.0003073261828324242,0.01587398436306571
0.0003133300606218181,0.008011874919911805
0.00031933393841121206,0.003974603155859223
0.000325337816200606,0.0019380491448632694
0.00033134169398999993,0.0009288534497165148
0.00033734557177939387,0.0004375634231365834
0.0003433494495687878,0.00020260316440474707
0.00034935332735818174,9.220677601418418e-05
0.0003553572051475757,4.124685600117475e-05
0.0003613610829369696,1.8135530489719855e-05
0.00036736496072636355,7.83756358585996e-06
0.0003733688385157575,3.329226101022934e-06
0.0003793727163051514,1.3900067348759959e-06
0.00038537659409454536,5.704294227152272e-07
0.0003913804718839393,2.3009031158945235e-07
0.00039738434967333323,9.122337718799469e-08
0.00040338822746272717,3.554883399536573e-08
0.0004093921052521211,1.3616201655497024e-08
0.00041539598304151504,5.12622883339756e-09
0.00042139986083090903,1.8969304306825816e-09
0.0004274037386203029,6.899477746148664e-10
0.0004334076164096969,2.466564251838595e-10
0.0004394114941990908,8.667224538203354e-11
0.0004454153719884848,2.9934986234725943e-11
0.00045141924977787866,1.0162240714022441e-11
0.00045742312756727265,3.3908711952063498e-12
0.00046342700535666653,1.1121017097150142e-12
0.0004694308831460605,3.584999701757016e-13
0.0004754347609354544,1.1359131819666506e-13
0.0004814386387248484,3.537631197045856e-14
0.0004874425165142423,1.0829075233836965e-14
0.0004934463943036362,3.2582288653065465e-15
0.0004994502720930302,9.635698508777517e-16
0.0005054541498824242,2.800891070939229e-16
0.0005114580276718182,8.002406993637586e-17
0.000517461905461212,2.247276196720029e-17
0.000523465783250606,6.2030269532873765e-18
0.0005294696610399999,1.682915401201954e-18


==> data/btb_misses_cf.txt <==
178.59326424804,0.36185392604370625
178.5948725210214,0.5319547534838704
178.59648079400282,0.7686479959658683
178.59808906698422,1.091670826513626
178.59969733996564,1.5239380400577454
178.60130561294704,2.0910013607178204
178.60291388592847,2.8200234587876545
178.60452215890987,3.7381999456558352
178.6061304318913,4.870614223872285
178.6077387048727,6.237583016251174
178.60934697785413,7.85163938484587
178.61095525083553,9.71439483412085
178.61256352381696,11.813608039279732
178.61417179679836,14.120847534238958
178.6157800697798,16.590152206113327
178.6173883427612,19.15805329966955
178.61899661574262,21.745218905880186
178.62060488872402,24.25982093425967
178.62221316170545,26.602521202674055
178.62382143468685,28.672753770284253
178.62542970766827,30.375778164917342
178.62703798064967,31.629827244354296
178.6286462536311,32.372603453865885
178.6302545266125,32.5664061670807
178.63186279959393,32.201302808582085
178.63347107257533,31.29597244573881
178.63507934555676,29.89612211221022
178.63668761853816,28.07066277543216
178.6382958915196,25.90609030662104
178.639904164501,23.49970895082265
178.64151243748242,20.952434513471232
178.64312071046382,18.36191195155893
178.64472898344525,15.816584622275602
178.64633725642665,13.391182169654387
178.64794552940808,11.143882570911792
178.64955380238948,9.115186021720602
178.6511620753709,7.328345652571014
178.6527703483523,5.791055866546728
178.65437862133373,4.498015669520571
178.65598689431513,3.433962700555062
178.65759516729656,2.576805170428315
178.65920344027796,1.9005486584031428
178.6608117132594,1.37780514737952
178.6624199862408,0.9817660568772788
178.66402825922222,0.6876059452290176
178.66563653220362,0.47335027450912887
178.66724480518505,0.32028532742821925
178.66885307816645,0.21301140364127857
178.67046135114788,0.13924514596908982
178.67206962412928,0.0894681949710503
178.6736778971107,0.05650263301332367
178.6752861700921,0.03507358001865811
178.67689444307354,0.021399464631910333
178.67850271605494,0.012833263737476983
178.68011098903636,0.0075645436089594184
178.68171926201777,0.00438267980212635
178.6833275349992,0.0024957906528568765
178.6849358079806,0.0013969728494053727
178.68654408096202,0.0007685624769153981
178.68815235394342,0.00041560598135142513
178.68976062692485,0.00022090004343521859
178.69136889990625,0.00011540409335471709
178.69297717288768,5.9259505847491115e-05
178.69458544586908,2.9909299254029303e-05
178.6961937188505,1.4837674875379302e-05
178.6978019918319,7.234972140998935e-06
178.69941026481334,3.4675224049592227e-06
178.70101853779474,1.6334772442194865e-06
178.70262681077617,7.563421464422184e-07
178.70423508375757,3.4421906041033227e-07
178.705843356739,1.539795081363432e-07
178.7074516297204,6.770213139491498e-08
178.70905990270182,2.9258573935991024e-08
178.71066817568322,1.2428404179440757e-08
178.71227644866465,5.1890634606462435e-09
178.71388472164605,2.1294821097223337e-09
178.71549299462748,8.589549953680702e-10
178.71710126760888,3.4054791350977493e-10
178.7187095405903,1.3270810200082755e-10
178.7203178135717,5.083092959988867e-11
178.72192608655314,1.9136832982776693e-11
178.72353435953454,7.0814710017875614e-12
178.72514263251597,2.575658590115125e-12
178.72675090549737,9.207983034544683e-13
178.7283591784788,3.235579873669324e-13
178.7299674514602,1.1175092851651801e-13
178.73157572444163,3.793687515619788e-14
178.73318399742303,1.2658532780768264e-14
178.73479227040445,4.151610349498168e-15
178.73640054338586,1.3383238003223673e-15
178.73800881636728,4.2405014588006603e-16
178.73961708934868,1.320640563916228e-16
178.7412253623301,4.0426249167224566e-17
178.7428336353115,1.2163362901249496e-17
178.74444190829294,3.597122934363587e-18
178.74605018127434,1.0456065534698424e-18
178.74765845425577,2.9873954338322634e-19
178.74926672723717,8.389354170629314e-20
178.7508750002186,2.315665075633988e-20
178.7524832732,6.282526981103084e-21


==> data/factor_over_pages.csv <==
pages,factor,factor2,factorn
0,1213464.2921490595 ,7664838.64372284,1.0
15,1183790.7737944608,3624491.55088853,0.9755464429018784
30,1047822.7307751914,2826532.13942589,0.8634969628315021
45,823013.8405937712 ,2347627.93524033,0.6782349063903678
60,828804.2550680197 ,1785421.26369934,0.6830067109763879
75,683944.8181854564 ,1562683.79638361,0.5636299498967392
90,575968.8836397213 ,1245094.90986406,0.47464839910507267
105,17574.35857726448,15494.9223368097,0.014482798291608642
120,624.0317080755251,485.466367126777,0.0005142563420390044
135,62.34618821120484,60.6895536878073,5.137867559397979e-05
150,28.87107710050474,28.7930612069275,2.3792275790310835e-05

==> data/l1_accesses_attack.txt <==
12665.799743,1.747245040517681e-06
12998.87259711111,2.5685925670877726e-06
13331.945451222222,3.7114877086961237e-06
13665.018305333333,5.27123322486202e-06
13998.091159444444,7.358475315321957e-06
14331.164013555555,1.009659283562644e-05
14664.236867666667,1.3616743243264499e-05
14997.309721777778,1.80502430550623e-05
15330.382575888889,2.351820979246387e-05
15663.45543,3.011874462473058e-05
15996.528284111111,3.7912364597151216e-05
16329.601138222222,4.690685100786878e-05
16662.673992333333,5.704309549128205e-05
16995.746846444446,6.818381409272083e-05
17328.819700555556,8.010707934116113e-05
17661.892554666665,9.250642650131526e-05
17994.965408777778,0.00010499879413655552
18328.03826288889,0.0001171407818469552
18661.111117,0.0001284527260618632
18994.18397111111,0.00013844903486535397
19327.256825222223,0.0001466722451532536
19660.329679333336,0.00015272753674169053
19993.402533444445,0.00015631410014435492
20326.475387555554,0.00015724989441139102
20659.548241666667,0.0001554869591867035
20992.62109577778,0.00015111548806900918
21325.69394988889,0.00014435618168412776
21658.766804,0.00013554178299085697
21991.839658111112,0.0001250899452775583
22324.912512222225,0.00011347051106136065
22657.985366333334,0.00010117076161244002
22991.058220444444,8.866218460690175e-05
23324.131074555557,7.637183694879455e-05
23657.20392866667,6.466055761308213e-05
23990.27678277778,5.380926432647898e-05
24323.34963688889,4.401351601704331e-05
24656.422491,3.538559256935209e-05
24989.495345111114,2.7962647117722117e-05
25322.568199222223,2.171908332358432e-05
25655.641053333333,1.6581205469922875e-05
25988.713907444446,1.2442341316063512e-05
26321.78676155556,9.176974404953925e-06
26654.859615666668,6.652859171295637e-06
26987.932469777777,4.74054791271861e-06
27321.00532388889,3.3201686955917135e-06
27654.078178000003,2.285615437699962e-06
27987.151032111113,1.5465272299680817e-06
28320.223886222222,1.0285451995848815e-06
28653.296740333335,6.723580240508085e-07
28986.369594444448,4.320054273148275e-07
29319.442448555557,2.728281723726653e-07
29652.51530266667,1.6935601448449633e-07
29985.58815677778,1.0332928775021575e-07
30318.66101088889,6.19665970297606e-08
30651.733865000002,3.652609617643474e-08
30984.806719111115,2.1162173455199136e-08
31317.879573222224,1.2051155249411903e-08
31650.952427333334,6.745412187533063e-09
31984.025281444447,3.711074772068784e-09
32317.09813555556,2.006791794853186e-09
32650.17098966667,1.0666362240734146e-09
32983.243843777775,5.572393036395819e-10
33316.31669788889,2.861399870035737e-10
33649.38955200001,1.444198087275329e-10
33982.46240611111,7.164508099227386e-11
34315.53526022223,3.493472996066121e-11
34648.608114333336,1.6743251596524706e-11
34981.680968444445,7.887395460767683e-12
35314.75382255556,3.652067779816097e-12
35647.826676666664,1.6620934660694651e-12
35980.89953077778,7.435042501097065e-13
36313.9723848889,3.2690598276670363e-13
36647.045239,1.4127772154139623e-13
36980.118093111116,6.001169533057772e-14
37313.190947222225,2.5055871289486606e-14
37646.263801333334,1.0282400679565046e-14
37979.33665544445,4.1475433805415314e-15
38312.40950955555,1.6443669948251122e-15
38645.48236366667,6.40793304615653e-16
38978.555217777786,2.4544182957664327e-16
39311.62807188889,9.240396224520687e-17
39644.700926000005,3.41935355590441e-17
39977.773780111114,1.2436804947394615e-17
40310.846634222224,4.446159494819305e-18
40643.91948833334,1.5623295701921506e-18
40976.99234244444,5.395996604410499e-19
41310.06519655556,1.8318169901964032e-19
41643.138050666676,6.112289249727649e-20
41976.21090477778,2.0046433301579168e-20
42309.283758888894,6.462219847307728e-21
42642.356613,2.0475652217560175e-21
42975.42946711111,6.376834710139822e-22
43308.50232122223,1.9520187092286514e-22
43641.57517533333,5.873191908533745e-23
43974.64802944445,1.7369039700499115e-23
44307.720883555565,5.0488076358554916e-24
44640.79373766667,1.4424914254574594e-24
44973.86659177778,4.050877001107874e-25
45306.93944588889,1.1181402294475263e-25
45640.0123,3.0335760702175866e-26


==> data/l1_accesses_cf.txt <==
-1603.3055802000001,7.461293960664154e-06
-1525.3083996111113,1.0968710034249424e-05
-1447.3112190222223,1.5849237046778955e-05
-1369.3140384333335,2.2509848197515754e-05
-1291.3168578444447,3.14230380723478e-05
-1213.3196772555557,4.311567376114821e-05
-1135.322496666667,5.814783946662786e-05
-1057.325316077778,7.708029862563141e-05
-979.3281354888891,0.00010043026170968691
-901.3309549000002,0.00012861665202077547
-823.3337743111113,0.00016189789665644743
-745.3365937222225,0.0002003072242431944
-667.3394131333336,0.00024359222319531569
-589.3422325444446,0.0002911666472118491
-511.34505195555585,0.0003420827951628124
-433.3478713666668,0.0003950319648195343
-355.350690777778,0.0004483783615925921
-277.35351018888923,0.0005002285242619457
-199.3563296000002,0.000548534136295079
-121.35914901111141,0.0005912215652331068
-43.36196842222239,0.0006263372976207048
34.635212166666406,0.0006521953252648859
112.6323927555552,0.0006675110956550027
190.62957334444422,0.0006715072358363433
268.626753933333,0.0006639789397817122
346.6239345222218,0.0006453113629431445
424.62111511111084,0.0006164469674300504
502.61829569999986,0.0005788066718722493
580.6154762888884,0.0005341739891061439
658.6126568777775,0.0004845552966312962
736.6098374666665,0.00043203144098840154
814.607018055555,0.0003786158250309094
892.6041986444441,0.00032613211803539377
970.6013792333331,0.00027612121758761697
1048.5985598222217,0.0002297827320362491
1126.5957404111107,0.00018795176041722317
1204.5929209999997,0.00015110777367209114
1282.5901015888883,0.000119409427541902
1360.5872821777773,9.27474174918293e-05
1438.5844627666663,7.080703929004236e-05
1516.5816433555553,5.313276842414793e-05
1594.578823944444,3.918860956363928e-05
1672.576004533333,2.8409831938186606e-05
1750.573185122222,2.0243652545109913e-05
1828.5703657111105,1.417817997037494e-05
1906.5675462999995,9.76030737890025e-06
1984.5647268888886,6.604164850022817e-06
2062.561907477777,4.392216265017441e-06
2140.559088066666,2.871183347453114e-06
2218.556268655555,1.8448010502540998e-06
2296.553449244444,1.165063369829388e-06
2374.550629833333,7.232042322472084e-07
2452.547810422222,4.4124903649575664e-07
2530.544991011111,2.646171461125308e-07
2608.5421716,1.5597808806893146e-07
2686.539352188888,9.036923461463872e-08
2764.536532777777,5.146227907152779e-08
2842.5337133666662,2.8805062856048652e-08
2920.5308939555553,1.5847473675590506e-08
2998.5280745444443,8.569641436676917e-09
3076.5252551333333,4.554877096429848e-09
3154.5224357222214,2.379589670867712e-09
3232.5196163111104,1.2219090668025267e-09
3310.5167968999995,6.167186752121333e-10
3388.5139774888885,3.059473615449862e-10
3466.5111580777775,1.4918244643904578e-10
3544.5083386666665,7.149902796806165e-11
3622.5055192555556,3.368169589959712e-11
3700.5026998444437,1.559549498644167e-11
3778.4998804333327,7.097669561430903e-12
3856.4970610222217,3.1750004392217966e-12
3934.4942416111107,1.3959928792812932e-12
4012.4914221999998,6.033009601222816e-13
4090.488602788889,2.5626909194522353e-13
4168.485783377777,1.0699656705051322e-13
4246.482963966666,4.390913255580741e-14
4324.480144555555,1.7711333933824794e-14
4402.477325144444,7.021971871769539e-15
4480.474505733333,2.7363919215053173e-15
4558.471686322222,1.0481149456701384e-15
4636.468866911111,3.94594409744223e-16
4714.466047499999,1.4601730979008238e-16
4792.463228088888,5.310912636298641e-17
4870.460408677777,1.898652004587527e-17
4948.457589266666,6.671645886136323e-18
5026.454769855555,2.30426276467341e-18
5104.451950444444,7.8224431771429605e-19
5182.449131033332,2.610142584884109e-19
5260.446311622221,8.560466806740141e-20
5338.44349221111,2.759574118173874e-20
5416.440672799999,8.743756982493924e-21
5494.4378533888885,2.723111939514988e-21
5572.4350339777775,8.335742880092214e-22
5650.432214566666,2.5080403893423955e-22
5728.429395155555,7.417134289388366e-23
5806.426575744444,2.15600199447722e-23
5884.423756333333,6.1598987614734936e-24
5962.420936922222,1.729853764232452e-24
6040.418117511111,4.774815637010266e-25
6118.4152981,1.2954337993269425e-25


==> data/l1_misses_attack.txt <==
9.857369363000002,0.001714137807133912
10.196875259232325,0.002519922236587828
10.536381155464648,0.0036411615169351865
10.87588705169697,0.005171352587316139
11.215392947929296,0.007219045095768506
11.554898844161618,0.009905280084616472
11.894404740393941,0.013358729807239502
12.233910636626264,0.01770822256245833
12.573416532858587,0.023072580906811486
12.912922429090912,0.029548047164217772
13.252428325323233,0.037193991687947514
13.591934221555558,0.04601804833417224
13.931440117787881,0.05596222873729607
14.270946014020204,0.06689185023314995
14.610451910252527,0.07858919048760107
14.94995780648485,0.09075359173535133
15.289463702717175,0.10300925088310137
15.628969598949496,0.11492116919192921
15.96847549518182,0.12601877187576266
16.307981391414145,0.13582566813501457
16.647487287646467,0.1438930629901316
16.98699318387879,0.14983361740823678
17.326499080111113,0.15335222171594642
17.666004976343437,0.15427028432057716
18.005510872575762,0.15254075363078354
18.345016768808083,0.1482521142345523
18.684522665040404,0.14162088486738014
19.02402856127273,0.13297350359176308
19.363534457505054,0.12271970989772854
19.70304035373738,0.11132044360959038
20.0425462499697,0.09925375287088173
20.38205214620202,0.08698219149201167
20.721558042434346,0.07492472439664685
21.06106393866667,0.06343535329315077
21.40056983489899,0.052789673009317306
21.740075731131313,0.04317953697402096
22.079581627363638,0.034715097564673544
22.419087523595962,0.027432803928766732
22.758593419828287,0.021307544733517723
23.09809931606061,0.016267020666677224
23.43760521229293,0.01220658073970535
23.777111108525254,0.009003086812580715
24.11661700475758,0.006526799141851693
24.456122900989904,0.004650722832392811
24.795628797222225,0.003257257313770948
25.135134693454546,0.0022423070281943113
25.47464058968687,0.0015172232475560142
25.814146485919196,0.0010090560694521512
26.15365238215152,0.0006596180170663795
26.493158278383838,0.0004238196810837639
26.832664174616163,0.00026765855633888196
27.172170070848487,0.000166147014621019
27.511675967080812,0.00010137137871880026
27.851181863313137,6.079243854466616e-05
28.190687759545455,3.583399062588603e-05
28.53019365577778,2.076118733176371e-05
28.869699552010104,1.1822806963891459e-05
29.20920544824243,6.617598440529235e-06
29.548711344474754,3.6407564047336828e-06
29.88821724070707,1.968766605046307e-06
30.227723136939396,1.0464253357394474e-06
30.56722903317172,5.466805947874163e-07
30.906734929404045,2.8071813539691424e-07
31.246240825636363,1.416833062897522e-07
31.585746721868688,7.028753218703733e-08
31.925252618101013,3.427277801277441e-08
32.26475851433334,1.642599630298839e-08
32.60426441056566,7.737943130811438e-09
32.94377030679798,3.5828674916391285e-09
33.283276203030304,1.6305997058865684e-09
33.62278209926263,7.294161467473338e-10
33.962287995494954,3.207116869381145e-10
34.30179389172728,1.3860075615271979e-10
34.641299787959596,5.887457880885885e-11
34.98080568419192,2.458110641153398e-11
35.320311580424246,1.0087567195337185e-11
35.65981747665657,4.0689546975093214e-12
35.999323372888895,1.6132091202260336e-12
36.33882926912121,6.286513937819158e-13
36.67833516535354,2.4079113677426647e-13
37.01784106158586,9.065306899743906e-14
37.35734695781819,3.354562794693603e-14
37.696852854050505,1.2201149275526456e-14
38.03635875028283,4.361912559419347e-15
38.375864646515154,1.5327261611091566e-15
38.71537054274748,5.293751919333255e-16
39.054876438979804,1.7971072664859493e-16
39.39438233521212,5.996472073540627e-17
39.733888231444446,1.9666588499941393e-17
40.07339412767677,6.339772099166748e-18
40.412900023909096,2.008767446920108e-18
40.75240592014142,6.256004860804111e-19
41.09191181637374,1.9150313734645449e-19
41.43141771260606,5.761905208205852e-20
41.77092360883839,1.7039926818401022e-20
42.11042950507071,4.9531415736640226e-21
42.44993540130304,1.4151587393319966e-21
42.78944129753536,3.9741199766639043e-22
43.12894719376768,1.0969534304161025e-22
43.468453090000004,2.9760951167078524e-23


==> data/l1_misses_cf.txt <==
143.24915744999998,0.00037578366170790833
144.79781416868684,0.0005524325998429925
146.34647088737373,0.0007982374590941715
147.89512760606058,0.001133695204175908
149.44378432474747,0.0015826027457257312
150.99244104343433,0.002171495433417509
152.54109776212118,0.002928581577186379
154.08975448080807,0.0038821036961932784
155.63841119949493,0.00505811079023488
157.1870679181818,0.006477701683888191
158.73572463686867,0.008153891905225644
160.28438135555552,0.01008835499438686
161.8330380742424,0.01226837839099935
163.38169479292927,0.014664436146507778
164.93035151161615,0.017228797853464536
166.479008230303,0.019895551497389453
168.02766494898987,0.02258231125032086
169.57632166767675,0.025193714056692303
171.1249783863636,0.027626597664623036
172.6736351050505,0.029776524800559208
174.22229182373735,0.031545107913586945
175.7709485424242,0.03284743219727055
177.3196052611111,0.03361880192340898
178.86826197979795,0.033820065162460965
180.41691869848484,0.033440906979879635
181.9655754171717,0.03250072550243169
183.51423213585855,0.03104698727738926
185.06288885454543,0.0291512560319714
186.61154557323232,0.02690335733636742
188.16020229191918,0.024404341207843638
189.70885901060603,0.021759008252921763
191.2575157292929,0.019068762316665547
192.80617244797978,0.016425451424646416
194.35482916666666,0.013906681973308155
195.90348588535352,0.011572871528324424
197.45214260404038,0.00946607935920878
199.00079932272723,0.007610453736629652
200.54945604141412,0.0060139852632407394
202.098112760101,0.004671168880729831
203.64676947878786,0.003566154696408652
205.19542619747472,0.0026760004873641963
206.7440829161616,0.0019737111654766033
208.29273963484846,0.0014308443991781594
209.84139635353534,0.0010195595991592467
211.3900530722222,0.0007140756568110051
212.93870979090906,0.0004915721141097362
214.48736650959592,0.00033261486049845386
216.0360232282828,0.00022121137697868941
217.5846799469697,0.0001446054528113864
219.13333666565654,9.291231486681384e-05
220.6819933843434,5.8677728225745345e-05
222.23065010303026,3.6423753840724625e-05
223.77930682171714,2.2223247004290906e-05
225.32796354040403,1.3327286210824012e-05
226.87662025909088,7.855744243525962e-06
228.42527697777774,4.5513931053062855e-06
229.97393369646463,2.591867278153943e-06
231.52259041515148,1.4507499708279804e-06
233.07124713383837,7.981486479461824e-07
234.61990385252523,4.316049274530461e-07
236.16856057121208,2.2940369364210966e-07
237.71721728989897,1.1984662775588984e-07
239.26587400858583,6.154072816563814e-08
240.8145307272727,3.106067167929108e-08
242.36318744595957,1.5408858090482644e-08
243.91184416464642,7.513485768146772e-09
245.4605008833333,3.6010062973049027e-09
247.00915760202017,1.6963587126322574e-09
248.55781432070705,7.854578901527045e-10
250.1064710393939,3.5746993369362774e-10
251.65512775808077,1.5990702112329096e-10
253.20378447676765,7.030835652101785e-11
254.7524411954545,3.038489638685552e-11
256.3010979141414,1.2906841395264505e-11
257.84975463282825,5.3888188789225836e-12
259.3984113515151,2.2114575167831603e-12
260.947068070202,8.920208685614809e-13
262.4957247888889,3.536574642809814e-13
264.04438150757574,1.3781676228712583e-13
265.5930382262626,5.278768994375066e-14
267.14169494494945,1.987351429455812e-14
268.6903516636363,7.354075530991723e-15
270.2390083823232,2.6748097689230438e-15
271.7876651010101,9.56244863631482e-16
273.33632181969693,3.3601350301009883e-16
274.88497853838385,1.160528326334802e-16
276.4336352570707,3.939727286052646e-17
277.98229197575756,1.3145828904456812e-17
279.5309486944444,4.3114285263725006e-18
281.0796054131313,1.3898431992477922e-18
282.62826213181813,4.403741540392603e-19
284.176918850505,1.3714792384086955e-19
285.72557556919185,4.19824764853253e-20
287.27423228787876,1.2631597229477127e-20
288.8228890065656,3.7355958595652964e-21
290.37154572525253,1.085857665447161e-21
291.9202024439394,3.102396614501544e-22
293.46885916262625,8.712306272471528e-23
295.0175158813131,2.4048076828435453e-23
296.56617259999996,6.524375787600703e-24


==> data/l3_access_attack.txt <==
9.663478858200001,0.005283117627580839
9.773633492925255,0.007766613356781337
9.883788127650506,0.011222367603660494
9.99394276237576,0.015938545838486
10.104097397101011,0.022249707252840503
10.214252031826264,0.03052891057146755
10.324406666551516,0.04117273455669302
10.43456130127677,0.054578238916084806
10.54471593600202,0.07111164481365287
10.654870570727274,0.09106957922763638
10.765025205452528,0.11463502660573414
10.875179840177779,0.14183151513800016
10.98533447490303,0.17248031977957623
11.095489109628284,0.20616633717398827
11.205643744353537,0.24221852868210914
11.315798379078789,0.2797102416549474
11.425953013804042,0.317483219190144
11.536107648529294,0.3541967584013788
11.646262283254547,0.38840050801756626
11.756416917979799,0.4186261913223052
11.866571552705052,0.4434905842493755
11.976726187430305,0.4617998751554378
12.086880822155557,0.47264451107979466
12.197035456880808,0.4754740576364142
12.307190091606062,0.4701434978432266
12.417344726331315,0.45692554868052143
12.527499361056567,0.43648753919468186
12.63765399578182,0.4098355790900204
12.747808630507071,0.3782325201124534
12.857963265232325,0.34309901776642776
12.968117899957576,0.3059084568424906
13.07827253468283,0.26808646728667396
13.188427169408083,0.2309243344112504
13.298581804133335,0.1955131214072103
13.408736438858586,0.16270223483144025
13.51889107358384,0.13308298317021253
13.629045708309093,0.10699486536252935
13.739200343034344,0.0845502207622176
13.849354977759598,0.06567165411883362
13.959509612484851,0.05013633284014579
14.069664247210103,0.03762171373272065
14.179818881935354,0.027748274639432014
14.289973516660607,0.020116146703310075
14.40012815138586,0.014333920921964432
14.510282786111112,0.010039142395863085
14.620437420836364,0.00691097981609144
14.730592055561617,0.004676210308633824
14.84074669028687,0.0031099961074037485
14.950901325012122,0.0020329984899289176
15.061055959737375,0.0013062480850318087
15.171210594462629,0.0008249462973640013
15.28136522918788,0.0005120791444311559
15.391519863913132,0.00031243515872095084
15.501674498638385,0.00018736743473149402
15.611829133363639,0.00011044338836369453
15.72198376808889,6.398773441987292e-05
15.832138402814142,3.6438890513043133e-05
15.942293037539395,2.0395997817624754e-05
16.05244767226465,1.1221119013608952e-05
16.1626023069899,6.06790510799345e-06
16.27275694171515,3.2251713451416766e-06
16.382911576440407,1.6849158072108907e-06
16.493066211165658,8.651970240226997e-07
16.60322084589091,4.3667992729527475e-07
16.713375480616165,2.1663211601252217e-07
16.823530115341416,1.0563159911174256e-07
16.933684750066668,5.0626309190388153e-08
17.04383938479192,2.3848994862298495e-08
17.15399401951717,1.1042700489766557e-08
17.264148654242426,5.025646137577033e-09
17.374303288967678,2.2481222260456607e-09
17.48445792369293,9.8846053075917e-10
17.594612558418184,4.271792471871283e-10
17.704767193143436,1.8145642889794567e-10
17.814921827868687,7.576104794360316e-11
17.925076462593942,3.109073485649309e-11
18.035231097319194,1.2540862350024528e-11
18.145385732044446,4.972046882444469e-12
18.2555403667697,1.93755673917816e-12
18.36569500149495,7.421386390073269e-13
18.475849636220204,2.7940042207893046e-13
18.586004270945455,1.0339046113862477e-13
18.696158905670707,3.7604973500968364e-14
18.806313540395962,1.3443783245855304e-14
18.916468175121214,4.723991598755603e-15
19.026622809846465,1.631579092688715e-15
19.13677744457172,5.538836515192533e-16
19.246932079296972,1.848163384715733e-16
19.357086714022223,6.061408828741951e-17
19.46724134874748,1.953971354727556e-17
19.577395983472726,6.191191084151392e-18
19.68755061819798,1.9281535837312914e-18
19.797705252923233,5.90228858170809e-19
19.907859887648485,1.775867893890049e-19
20.01801452237374,5.25184949379904e-20
20.12816915709899,1.526600104776961e-20
20.238323791824243,4.361638866183619e-21
20.348478426549498,1.2248573723450624e-21
20.45863306127475,3.380903204367451e-22
20.568787696,9.172576736246116e-23


==> data/l3_access_cf.txt <==
155.383218195,0.0005719303982217698
156.400754409697,0.0008407842836564778
157.41829062439396,0.001214891211023761
158.4358268390909,0.0017254468878171302
159.45336305378788,0.0024086694309060483
160.47089926848486,0.003304944771485504
161.48843548318183,0.0044572050313540735
162.5059716978788,0.005908434397629108
163.52350791257575,0.00769827859295664
164.54104412727273,0.009858849335785293
165.5585803419697,0.012409955832613591
166.57611655666668,0.015354145156600944
167.59365277136365,0.018672069208143342
168.6111889860606,0.022318790462713057
169.62872520075757,0.026221664806899986
170.64626141545455,0.03028037631819198
171.66379763015152,0.03436953647070201
172.6813338448485,0.03834400582409917
173.69887005954547,0.04204677481726681
174.71640627424242,0.0453188933479534
175.7339424889394,0.04801061879318707
176.75147870363637,0.04999271360485558
177.76901491833334,0.051166713008239634
178.7865511330303,0.051473029051718584
179.80408734772726,0.05089596274349431
180.82162356242424,0.04946503739577257
181.8391597771212,0.04725249553543752
182.85669599181819,0.04436725480627556
183.87423220651516,0.040946026777638485
184.8917684212121,0.03714260625889292
185.90930463590908,0.03311649633314091
186.92684085060606,0.029022030324042616
187.94437706530303,0.024998997911655527
188.96191327999998,0.021165513483978656
189.97944949469695,0.017613530592792755
190.99698570939393,0.01440706206572463
192.0145219240909,0.011582860778077573
193.03205813878787,0.009153088164803277
194.04959435348485,0.007109365707851114
195.06713056818182,0.00542757039081374
196.08466678287877,0.0040727849034838245
197.10220299757574,0.0030039236078422188
198.11973921227272,0.002177698208847174
199.13727542696967,0.0015517362434219542
200.15481164166664,0.0010867997105149128
201.17234785636361,0.000748156622083338
202.1898840710606,0.0005062288997737796
203.20742028575756,0.0003366764546164515
204.22495650045454,0.0002200847525822979
205.2424927151515,0.0001414094934302576
206.26002892984846,8.930557629454506e-05
207.27756514454543,5.5435757755347544e-05
208.2951013592424,3.382305247433605e-05
209.31263757393938,2.0283692151833707e-05
210.33017378863633,1.1956184878044254e-05
211.3477100033333,6.927070909232265e-06
212.36524621803028,3.944736920693443e-06
213.38278243272725,2.2079938355084684e-06
214.40031864742423,1.2147560433716947e-06
215.4178548621212,6.568885323826749e-07
216.43539107681815,3.491448916697672e-07
217.45292729151512,1.824026335430215e-07
218.4704635062121,9.366296822662077e-08
219.48799972090904,4.727332274595007e-08
220.50553593560602,2.345177622619115e-08
221.523072150303,1.1435278712968424e-08
222.54060836499997,5.480613383392779e-09
223.55814457969694,2.581802278559016e-09
224.57568079439392,1.1954411265773632e-09
225.5932170090909,5.440575053223554e-10
226.61075322378787,2.433732372872188e-10
227.6282894384848,1.0700701079079954e-10
228.6458256531818,4.624481493282468e-11
229.66336186787873,1.9643788943428952e-11
230.6808980825757,8.201605448623382e-12
231.69843429727268,3.3657657506340308e-12
232.71597051196966,1.357626481842796e-12
233.73350672666663,5.38255052018592e-13
234.7510429413636,2.0975258843951258e-13
235.76857915606058,8.034113136670474e-14
236.78611537075756,3.024683641884191e-14
237.8036515854545,1.119266156457422e-14
238.82118780015148,4.070972669101234e-15
239.83872401484845,1.455373294221028e-15
240.8562602295454,5.114015221178981e-16
241.87379644424237,1.7662860189601787e-16
242.89133265893935,5.996135609931765e-17
243.90886887363632,2.0007520087782802e-17
244.9264050883333,6.561852696804096e-18
245.94394130303027,2.1152957283956174e-18
246.96147751772725,6.702350074017248e-19
247.9790137324242,2.0873463827857323e-19
248.99654994712117,6.389595115833197e-20
250.01408616181814,1.922487635784305e-20
251.0316223765151,5.6854542793229206e-21
252.04915859121206,1.6526397241137286e-21
253.06669480590904,4.721745812762331e-22
254.084231020606,1.3259844169909554e-22
255.101767235303,3.660038356762261e-23
256.11930344999996,9.929885789583382e-24


==> data/l3_misses_attack.txt <==
0.23679267359999998,0.0916971146074891
0.2431392189080808,0.13480222953410576
0.2494857642161616,0.19478247520894973
0.2558323095242424,0.276639432898185
0.2621788548323232,0.38617992249417943
0.268525400140404,0.5298789860174858
0.2748719454484848,0.7146198940638757
0.28121849075656563,0.9472942648174213
0.28756503606464645,1.2342584632912055
0.2939115813727272,1.5806609340091957
0.30025812668080804,1.989677670211539
0.30660467198888885,2.461717041972872
0.3129512172969697,2.993676984929524
0.3192977626050505,3.5783527039707623
0.32564430791313126,4.204097230140823
0.3319908532212121,4.8548269968516395
0.3383373985292929,5.510438568327677
0.34468394383737366,6.147661861468834
0.3510304891454545,6.741323666799025
0.3573770344535353,7.265939649531459
0.3637235797616161,7.697501702205881
0.37007012506969694,8.015289278585064
0.3764166703777777,8.203515605033072
0.3827632156858585,8.252626995916184
0.38910976099393935,8.160106445223503
0.3954563063020201,7.930687400506243
0.401802851610101,7.575952444693765
0.40814939691818175,7.113364251034632
0.41449594222626257,6.564841669238514
0.4208424875343434,5.955042490365945
0.42718903284242415,5.309539708153491
0.433535578150505,4.653077453200622
0.4398821234585858,4.008068086090082
0.4462286687666666,3.3934487862528036
0.45257521407474743,2.823962388485538
0.4589217593828282,2.309872015030934
0.465268304690909,1.857070223146507
0.47161484999898984,1.4675068453608804
0.4779613953070706,1.139838560996716
0.4843079406151515,0.8701977473379218
0.49065448592323224,0.6529861417185868
0.497001031231313,0.4816165187177956
0.5033475765393939,0.34914850278644044
0.5096941218474746,0.24878855293591765
0.5160406671555555,0.17424567380982078
0.5223872124636363,0.11995131528736493
0.528733757771717,0.08116324920743238
0.5350803030797979,0.053979049794511756
0.5414268483878787,0.035286001310031095
0.5477733936959596,0.022672063883957736
0.5541199390040403,0.01431828713778798
0.5604664843121211,0.00888796792065952
0.566813029620202,0.005422821253700327
0.5731595749282827,0.0032520671216159395
0.5795061202363635,0.0019169249587695956
0.5858526655444444,0.001110611390884263
0.5921992108525251,0.0006324563174782653
0.598545756160606,0.00035400577485783616
0.6048923014686868,0.00019476080389418647
0.6112388467767675,0.00010531838004330651
0.6175853920848484,5.5978103709128875e-05
0.6239319373929292,2.9244459194170423e-05
0.63027848270101,1.5016904082485476e-05
0.6366250280090908,7.579291653651992e-06
0.6429715733171716,3.7600033483940616e-06
0.6493181186252525,1.8334085160919084e-06
0.6556646639333332,8.78702085251694e-07
0.662011209241414,4.1393816479589113e-07
0.6683577545494949,1.9166405970218125e-07
0.6747042998575756,8.722827738081552e-08
0.6810508451656565,3.901982426761713e-08
0.6873973904737373,1.7156343084397256e-08
0.693743935781818,7.414391870202762e-09
0.7000904810898989,3.1494719841284196e-09
0.7064370263979797,1.3149564302336467e-09
0.7127835717060604,5.396303619066812e-10
0.7191301170141413,2.176670998547387e-10
0.7254766623222221,8.629797497469268e-11
0.731823207630303,3.3629454215331185e-11
0.7381697529383837,1.2881025302263115e-11
0.7445162982464646,4.849449573297608e-12
0.7508628435545454,1.7945099149138192e-12
0.7572093888626261,6.52695587720408e-13
0.763555934170707,2.333387631987952e-13
0.7699024794787878,8.199257135114536e-14
0.7762490247868686,2.831871360811783e-14
0.7825955700949494,9.613553256400589e-15
0.7889421154030302,3.20778868933213e-15
0.795288660711111,1.0520562653201955e-15
0.8016352060191918,3.3914356613758996e-16
0.8079817513272726,1.0745820903863986e-16
0.8143282966353534,3.346624713128191e-17
0.8206748419434342,1.0244383537816524e-17
0.8270213872515151,3.082308085356083e-18
0.8333679325595958,9.11544051981879e-19
0.8397144778676766,2.6496632222751197e-19
0.8460610231757575,7.57033492688025e-20
0.8524075684838383,2.1259395449271836e-20
0.8587541137919191,5.868108387162221e-21
0.8651006590999999,1.5920501482657804e-21


==> data/l3_misses_cf.txt <==
178.46596245555,0.08104833461884449
178.47314286086262,0.11914765533694445
178.48032326617525,0.17216239896090954
178.48750367148787,0.24451331344794877
178.4946840768005,0.34133287307189514
178.50186448211312,0.4683441736422384
178.50904488742574,0.631631131985648
178.51622529273837,0.8372850431122095
178.52340569805102,1.0909241077782499
178.53058610336365,1.3970988819761638
178.53776650867627,1.758616531057429
178.5449469139889,2.175838001106327
178.55212731930152,2.646021470293105
178.55930772461414,3.1627988358972554
178.56648812992677,3.7158756907145616
178.5736685352394,4.2910362517045915
178.58084894055202,4.870511693788204
178.58802934586464,5.433734287110686
178.59520975117726,5.95845418538428
178.6023901564899,6.42214654797275
178.6095705618025,6.803591327382432
178.61675096711514,7.084474253070488
178.6239313724278,7.250841868402698
178.63111177774041,7.294249956638737
178.63829218305304,7.212473811513864
178.64547258836566,7.009697185621321
178.6526529936783,6.696157577284023
178.6598333989909,6.287289720635591
178.66701380430354,5.8024670307865645
178.67419420961616,5.263483791116398
178.68137461492879,4.692943205253001
178.6885550202414,4.112715869509706
178.69573542555403,3.542611398484334
178.70291583086666,2.9993677981852995
178.71009623617928,2.496015818957933
178.7172766414919,2.041626727322626
178.72445704680456,1.6414087782422324
178.73163745211718,1.2970853703231036
178.7388178574298,1.0074691826295794
178.74599826274243,0.7691417392214465
178.75317866805506,0.5771549033140996
178.76035907336768,0.4256864235487181
178.7675394786803,0.3086019097398333
178.77471988399293,0.21989675437446
178.78190028930555,0.15401053498005496
178.78908069461818,0.10602137680120155
178.7962610999308,0.07173776632642227
178.80344150524343,0.047710466233120044
178.81062191055605,0.031188240260121392
178.81780231586868,0.02003915857149805
178.82498272118133,0.012655505378533676
178.83216312649395,0.00785580878087691
178.83934353180658,0.004793069372238294
178.8465239371192,0.0028744047771159763
178.85370434243183,0.0016943125872884563
178.86088474774445,0.0009816361618919158
178.86806515305707,0.0005590092062349876
178.8752455583697,0.00031289510711972974
178.88242596368232,0.0001721432443345825
178.88960636899495,9.3087763380615e-05
178.89678677430757,4.947737014592501e-05
178.9039671796202,2.584830203942169e-05
178.91114758493282,1.3272991982650886e-05
178.91832799024544,6.699109004128833e-06
178.9255083955581,3.323354402726933e-06
178.93268880087072,1.6204949036958935e-06
178.93986920618335,7.766584689225767e-07
178.94704961149597,3.6586755249018034e-07
178.9542300168086,1.6940612484514348e-07
178.96141042212122,7.70984631702229e-08
178.96859082743384,3.448845459910164e-08
178.97577123274647,1.5163978071629178e-08
178.9829516380591,6.553359021859097e-09
178.99013204337172,2.7837240063116507e-09
178.99731244868434,1.1622506250390262e-09
179.00449285399696,4.769631228806485e-10
179.0116732593096,1.9238943362692357e-10
179.0188536646222,7.62761967224994e-11
179.02603406993487,2.972406787230189e-11
179.0332144752475,1.13851526669987e-11
179.04039488056011,4.286283307992381e-12
179.04757528587274,1.5861135945565375e-12
179.05475569118536,5.768980913322953e-13
179.061936096498,2.0624114772003428e-13
179.0691165018106,7.247077934314216e-14
179.07629690712324,2.5030063228373553e-14
179.08347731243586,8.497131938512034e-15
179.09065771774848,2.835268396311452e-15
179.0978381230611,9.298810392731322e-16
179.10501852837373,2.9975884573714415e-16
179.11219893368636,9.497909417318959e-17
179.11937933899898,2.9579814016474146e-17
179.12655974431163,9.054703940122026e-18
179.13374014962426,2.724359846751737e-18
179.14092055493688,8.056865001794989e-19
179.1481009602495,2.341958003640438e-19
179.15528136556213,6.691192421438555e-20
179.16246177087476,1.8790543230720343e-20
179.16964217618738,5.186645339688708e-21
179.1768225815,1.4071654675160646e-21


==> data/nero2d.csv <==
1,43715
2,35718
3,24476
4,21752
5,18184
6,15407
7,14541
8,14449
9,13150
10,11816
11,11277
12,10861
13,10559
14,10532
15,10198
16,9794
17,9304
18,8836
19,8764
20,8536
21,8301
22,8032
23,7993
24,7881
25,7631
26,7444
27,7127
28,7124
29,7048
30,6938
31,6824
32,6824
33,6579
34,6504
35,6490
36,6463
37,6203
38,6022
39,5930
40,5873
41,5838
42,5822
43,5742
44,5697
45,5683
46,5590
47,5561
48,5466
49,5464
50,5165
51,5103
52,5093
53,5009
54,4884
55,4821
56,4818
57,4807
58,4761
59,4730
60,4697
61,4695
62,4659
63,4554
64,4452
65,4383
66,4266
67,4217
68,4208
69,4164
70,4060
71,4051
72,3923
73,3877
74,3846
75,3801
76,3732
77,3711
78,3484
79,3483
80,3455
81,3450
82,3376
83,3373
84,3357
85,3356
86,3274
87,3265
88,3262
89,3198
90,3171
91,3126
92,3099
93,3040
94,3029
95,3000
96,2957
97,2863
98,2852
99,2848
100,2829
101,2792
102,2768
103,2757
104,2747
105,2733
106,2700
107,2689
108,2634
109,2620
110,2605
111,2594
112,2592
113,2587
114,2576
115,2560
116,2528
117,2527
118,2519
119,2470
120,2450
121,2445
122,2407
123,2398
124,2372
125,2323
126,2149
127,2139
128,2131
129,2130
130,2115
131,2113
132,2113
133,2111
134,2097
135,2084
136,2080
137,2055
138,2053
139,2031
140,2022
141,2005
142,1985
143,1905
144,1892
145,1885
146,1880
147,1859
148,1846
149,1831
150,1821
151,1814
152,1811
153,1801
154,1791
155,1777
156,1770
157,1755
158,1727
159,1726
160,1719
161,1697
162,1695
163,1688
164,1682
165,1675
166,1674
167,1673
168,1655
169,1645
170,1630
171,1586
172,1556
173,1546
174,1544
175,1527
176,1479
177,1474
178,1461
179,1453
180,1433
181,1433
182,1428
183,1387
184,1387
185,1380
186,1353
187,1333
188,1326
189,1310
190,1294
191,1284
192,1276
193,1267
194,1263
195,1256
196,1254
197,1251
198,1251
199,1242
200,1241
201,1235
202,1233
203,1222
204,1210
205,1202
206,1196
207,1180
208,1169
209,1166
210,1163
211,1123
212,1101
213,1076
214,1051
215,1039
216,1030
217,1030
218,1020
219,1018
220,989
221,989
222,985
223,979
224,974
225,966
226,957
227,956
228,948
229,941
230,934
231,922
232,918
233,916
234,914
235,911
236,906
237,904
238,904
239,881
240,879
241,857
242,854
243,848
244,845
245,833
246,832
247,825
248,824
249,824
250,823
251,817
252,812
253,806
254,804
255,793
256,788
257,775
258,773
259,763
260,757
261,755
262,745
263,736
264,730
265,721
266,719
267,711
268,710
269,703
270,703
271,703
272,697
273,697
274,694
275,693
276,683
277,678
278,675
279,674
280,671
281,667
282,664
283,662
284,660
285,659
286,645
287,645
288,642
289,635
290,635
291,635
292,632
293,618
294,606
295,604
296,601
297,597
298,594
299,593
300,592
301,592
302,582
303,580
304,569
305,563
306,562
307,557
308,552
309,549
310,544
311,543
312,542
313,541
314,541
315,540
316,536
317,527
318,515
319,508
320,506
321,504
322,499
323,499
324,496
325,495
326,495
327,493
328,484
329,483
330,483
331,480
332,479
333,477
334,477
335,473
336,472
337,471
338,470
339,469
340,465
341,465
342,464
343,462
344,461
345,456
346,455
347,452
348,451
349,445
350,441
351,440
352,439
353,438
354,437
355,437
356,436
357,436
358,431
359,428
360,421
361,416
362,415
363,411
364,411
365,409
366,406
367,404
368,404
369,400
370,400
371,399
372,399
373,399
374,398
375,395
376,394
377,393
378,393
379,392
380,392
381,392
382,390
383,389
384,388
385,386
386,383
387,381
388,381
389,380
390,379
391,375
392,371
393,370
394,367
395,365
396,364
397,362
398,361
399,358
400,357
401,355
402,352
403,351
404,346
405,343
406,340
407,339
408,336
409,329
410,328
411,326
412,325
413,320
414,320
415,318
416,316
417,310
418,306
419,302
420,300
421,298
422,298
423,298
424,295
425,295
426,294
427,294
428,290
429,287
430,286
431,281
432,281
433,280
434,280
435,278
436,276
437,272
438,270
439,267
440,266
441,265
442,263
443,262
444,262
445,260
446,258
447,255
448,255
449,254
450,251
451,250
452,248
453,247
454,247
455,245
456,243
457,243
458,241
459,239
460,238
461,236
462,235
463,235
464,234
465,233
466,230
467,230
468,228
469,228
470,227
471,226
472,226
473,226
474,223
475,223
476,218
477,217
478,217
479,215
480,215
481,212
482,212
483,211
484,210
485,209
486,208
487,205
488,205
489,203
490,203
491,203
492,202
493,199
494,199
495,198
496,196
497,195
498,195
499,195
500,190
501,189
502,189
503,187
504,187
505,186
506,182
507,180
508,178
509,178
510,177
511,177
512,175
513,175
514,174
515,174
516,173
517,171
518,171
519,169
520,168
521,167
522,167
523,166
524,163
525,162
526,162
527,162
528,161
529,161
530,161
531,158
532,158
533,158
534,157
535,156
536,154
537,153
538,151
539,151
540,151
541,150
542,149
543,148
544,148
545,148
546,146
547,146
548,145
549,145
550,145
551,145
552,143
553,142
554,142
555,141
556,141
557,140
558,140
559,140
560,138
561,138
562,137
563,137
564,137
565,136
566,136
567,135
568,134
569,133
570,133
571,133
572,131
573,131
574,131
575,130
576,130
577,129
578,128
579,128
580,125
581,124
582,124
583,123
584,122
585,121
586,121
587,120
588,120
589,119
590,119
591,118
592,118
593,118
594,117
595,116
596,115
597,114
598,113
599,113
600,113
601,112
602,111
603,111
604,110
605,110
606,110
607,110
608,109
609,108
610,107
611,107
612,107
613,107
614,107
615,107
616,105
617,105
618,104
619,103
620,103
621,103
622,102
623,102
624,102
625,101
626,100
627,100
628,99
629,98
630,97
631,96
632,96
633,96
634,95
635,94
636,94
637,94
638,93
639,92
640,92
641,92
642,90
643,89
644,89
645,88
646,88
647,88
648,88
649,87
650,87
651,86
652,85
653,85
654,85
655,84
656,84
657,84
658,84
659,84
660,83
661,83
662,83
663,82
664,82
665,82
666,81
667,81
668,81
669,80
670,80
671,80
672,80
673,78
674,78
675,78
676,77
677,76
678,76
679,75
680,74
681,74
682,73
683,73
684,73
685,73
686,72
687,72
688,71
689,71
690,71
691,70
692,70
693,70
694,70
695,69
696,69
697,69
698,69
699,69
700,68
701,68
702,68
703,68
704,68
705,68
706,68
707,68
708,67
709,67
710,67
711,66
712,66
713,66
714,66
715,65
716,65
717,64
718,64
719,64
720,64
721,63
722,63
723,63
724,63
725,63
726,62
727,62
728,62
729,62
730,62
731,62
732,61
733,61
734,60
735,60
736,60
737,59
738,59
739,59
740,59
741,59
742,58
743,58
744,58
745,57
746,57
747,57
748,57
749,57
750,57
751,57
752,56
753,56
754,56
755,56
756,56
757,55
758,55
759,55
760,54
761,54
762,54
763,54
764,54
765,53
766,53
767,52
768,51
769,51
770,51
771,51
772,50
773,50
774,50
775,50
776,50
777,50
778,49
779,49
780,49
781,48
782,48
783,48
784,47
785,47
786,47
787,47
788,46
789,46
790,46
791,46
792,46
793,46
794,45
795,45
796,45
797,45
798,44
799,44
800,44
801,44
802,44
803,44
804,44
805,43
806,43
807,43
808,42
809,42
810,41
811,41
812,40
813,40
814,40
815,40
816,40
817,39
818,39
819,39
820,39
821,38
822,38
823,37
824,37
825,37
826,37
827,37
828,37
829,37
830,36
831,36
832,36
833,36
834,36
835,36
836,36
837,36
838,36
839,35
840,35
841,35
842,35
843,35
844,35
845,35
846,35
847,34
848,34
849,34
850,34
851,34
852,34
853,34
854,34
855,34
856,33
857,33
858,33
859,33
860,33
861,33
862,33
863,32
864,32
865,32
866,32
867,31
868,31
869,31
870,31
871,31
872,31
873,31
874,31
875,31
876,30
877,30
878,30
879,30
880,30
881,30
882,30
883,30
884,29
885,29
886,29
887,29
888,29
889,29
890,28
891,28
892,28
893,28
894,28
895,28
896,28
897,28
898,28
899,28
900,28
901,28
902,27
903,27
904,27
905,27
906,27
907,26
908,26
909,26
910,26
911,26
912,26
913,26
914,26
915,26
916,26
917,26
918,26
919,26
920,25
921,25
922,25
923,25
924,25
925,25
926,25
927,25
928,25
929,24
930,24
931,24
932,24
933,24
934,24
935,24
936,24
937,24
938,24
939,24
940,24
941,24
942,24
943,24
944,24
945,24
946,24
947,24
948,24
949,23
950,23
951,23
952,23
953,23
954,23
955,23
956,23
957,23
958,23
959,23
960,23
961,23
962,22
963,22
964,22
965,22
966,22
967,22
968,22
969,22
970,22
971,22
972,22
973,22
974,22
975,22
976,21
977,21
978,21
979,21
980,21
981,21
982,21
983,21
984,21
985,21
986,21
987,20
988,20
989,20
990,20
991,20
992,20
993,20
994,20
995,20
996,20
997,20
998,19
999,19
1000,19
1001,19
1002,19
1003,19
1004,19
1005,19
1006,18
1007,18
1008,18
1009,18
1010,18
1011,18
1012,18
1013,18
1014,18
1015,18
1016,18
1017,18
1018,18
1019,18
1020,17
1021,17
1022,17
1023,17
1024,17
1025,17
1026,17
1027,17
1028,17
1029,17
1030,17
1031,17
1032,17
1033,17
1034,17
1035,17
1036,17
1037,17
1038,16
1039,16
1040,16
1041,16
1042,16
1043,16
1044,16
1045,16
1046,16
1047,16
1048,16
1049,16
1050,16
1051,16
1052,16
1053,16
1054,16
1055,16
1056,16
1057,16
1058,15
1059,15
1060,15
1061,15
1062,15
1063,15
1064,15
1065,15
1066,15
1067,15
1068,15
1069,15
1070,15
1071,15
1072,15
1073,15
1074,15
1075,15
1076,15
1077,15
1078,15
1079,15
1080,15
1081,15
1082,15
1083,15
1084,15
1085,15
1086,14
1087,14
1088,14
1089,14
1090,14
1091,14
1092,14
1093,14
1094,14
1095,14
1096,14
1097,14
1098,14
1099,14
1100,13
1101,13
1102,13
1103,13
1104,13
1105,13
1106,13
1107,13
1108,13
1109,13
1110,13
1111,13
1112,13
1113,13
1114,13
1115,13
1116,12
1117,12
1118,12
1119,12
1120,12
1121,12
1122,12
1123,12
1124,12
1125,12
1126,12
1127,12
1128,12
1129,12
1130,12
1131,12
1132,12
1133,12
1134,12
1135,12
1136,12
1137,12
1138,12
1139,11
1140,11
1141,11
1142,11
1143,11
1144,11
1145,11
1146,11
1147,11
1148,11
1149,11
1150,11
1151,11
1152,11
1153,11
1154,11
1155,11
1156,11
1157,11
1158,11
1159,11
1160,11
1161,11
1162,11
1163,11
1164,11
1165,11
1166,11
1167,11
1168,11
1169,11
1170,11
1171,11
1172,11
1173,11
1174,11
1175,10
1176,10
1177,10
1178,10
1179,10
1180,10
1181,10
1182,10
1183,10
1184,10
1185,10
1186,10
1187,10
1188,10
1189,10
1190,10
1191,10
1192,10
1193,10
1194,10
1195,10
1196,10
1197,10
1198,10
1199,10
1200,10
1201,10
1202,10
1203,10
1204,10
1205,10
1206,10
1207,10
1208,10
1209,10
1210,10
1211,10
1212,10
1213,10
1214,10
1215,9
1216,9
1217,9
1218,9
1219,9
1220,9
1221,9
1222,9
1223,9
1224,9
1225,9
1226,9
1227,9
1228,9
1229,9
1230,9
1231,9
1232,9
1233,9
1234,9
1235,9
1236,9
1237,9
1238,9
1239,9
1240,9
1241,9
1242,9
1243,9
1244,9
1245,9
1246,9
1247,9
1248,9
1249,9
1250,9
1251,9
1252,9
1253,9
1254,9
1255,9
1256,9
1257,9
1258,8
1259,8
1260,8
1261,8
1262,8
1263,8
1264,8
1265,8
1266,8
1267,8
1268,8
1269,8
1270,8
1271,8
1272,8
1273,8
1274,8
1275,8
1276,8
1277,8
1278,8
1279,8
1280,8
1281,8
1282,8
1283,8
1284,8
1285,8
1286,8
1287,8
1288,8
1289,8
1290,8
1291,8
1292,8
1293,8
1294,8
1295,8
1296,8
1297,8
1298,8
1299,8
1300,8
1301,8
1302,8
1303,8
1304,8
1305,8
1306,8
1307,8
1308,7
1309,7
1310,7
1311,7
1312,7
1313,7
1314,7
1315,7
1316,7
1317,7
1318,7
1319,7
1320,7
1321,7
1322,7
1323,7
1324,7
1325,7
1326,7
1327,7
1328,7
1329,7
1330,7
1331,7
1332,7
1333,7
1334,7
1335,7
1336,7
1337,7
1338,7
1339,7
1340,7
1341,7
1342,7
1343,7
1344,7
1345,7
1346,7
1347,7
1348,7
1349,7
1350,7
1351,7
1352,7
1353,7
1354,7
1355,7
1356,7
1357,7
1358,7
1359,7
1360,7
1361,7
1362,7
1363,6
1364,6
1365,6
1366,6
1367,6
1368,6
1369,6
1370,6
1371,6
1372,6
1373,6
1374,6
1375,6
1376,6
1377,6
1378,6
1379,6
1380,6
1381,6
1382,6
1383,6
1384,6
1385,6
1386,6
1387,6
1388,6
1389,6
1390,6
1391,6
1392,6
1393,6
1394,6
1395,6
1396,6
1397,6
1398,6
1399,6
1400,6
1401,6
1402,6
1403,6
1404,6
1405,6
1406,6
1407,6
1408,6
1409,6
1410,6
1411,6
1412,6
1413,6
1414,6
1415,6
1416,6
1417,6
1418,6
1419,6
1420,6
1421,6
1422,6
1423,6
1424,6
1425,6
1426,6
1427,5
1428,5
1429,5
1430,5
1431,5
1432,5
1433,5
1434,5
1435,5
1436,5
1437,5
1438,5
1439,5
1440,5
1441,5
1442,5
1443,5
1444,5
1445,5
1446,5
1447,5
1448,5
1449,5
1450,5
1451,5
1452,5
1453,5
1454,5
1455,5
1456,5
1457,5
1458,5
1459,5
1460,5
1461,5
1462,5
1463,5
1464,5
1465,5
1466,5
1467,5
1468,5
1469,5
1470,5
1471,5
1472,5
1473,5
1474,5
1475,5
1476,5
1477,5
1478,5
1479,5
1480,5
1481,5
1482,5
1483,5
1484,5
1485,5
1486,5
1487,5
1488,5
1489,5
1490,5
1491,4
1492,4
1493,4
1494,4
1495,4
1496,4
1497,4
1498,4
1499,4
1500,4
1501,4
1502,4
1503,4
1504,4
1505,4
1506,4
1507,4
1508,4
1509,4
1510,4
1511,4
1512,4
1513,4
1514,4
1515,4
1516,4
1517,4
1518,4
1519,4
1520,4
1521,4
1522,4
1523,4
1524,4
1525,4
1526,4
1527,4
1528,4
1529,4
1530,4
1531,4
1532,4
1533,4
1534,4
1535,4
1536,4
1537,4
1538,4
1539,4
1540,4
1541,4
1542,4
1543,4
1544,4
1545,4
1546,4
1547,4
1548,4
1549,4
1550,4
1551,4
1552,4
1553,4
1554,4
1555,4
1556,4
1557,4
1558,4
1559,4
1560,4
1561,4
1562,4
1563,4
1564,4
1565,4
1566,4
1567,4
1568,4
1569,4
1570,4
1571,4
1572,4
1573,4
1574,4
1575,4
1576,3
1577,3
1578,3
1579,3
1580,3
1581,3
1582,3
1583,3
1584,3
1585,3
1586,3
1587,3
1588,3
1589,3
1590,3
1591,3
1592,3
1593,3
1594,3
1595,3
1596,3
1597,3
1598,3
1599,3
1600,3
1601,3
1602,3
1603,3
1604,3
1605,3
1606,3
1607,3
1608,3
1609,3
1610,3
1611,3
1612,3
1613,3
1614,3
1615,3
1616,3
1617,3
1618,3
1619,3
1620,3
1621,3
1622,3
1623,3
1624,3
1625,3
1626,3
1627,3
1628,3
1629,3
1630,3
1631,3
1632,3
1633,3
1634,3
1635,3
1636,3
1637,3
1638,3
1639,3
1640,3
1641,3
1642,3
1643,3
1644,3
1645,3
1646,3
1647,3
1648,3
1649,3
1650,3
1651,3
1652,3
1653,3
1654,3
1655,3
1656,3
1657,3
1658,3
1659,3
1660,3
1661,3
1662,3
1663,3
1664,3
1665,3
1666,3
1667,3
1668,3
1669,3
1670,3
1671,3
1672,3
1673,3
1674,3
1675,3
1676,3
1677,3
1678,3
1679,3
1680,3
1681,3
1682,3
1683,3
1684,3
1685,3
1686,3
1687,3
1688,3
1689,3
1690,3
1691,3
1692,2
1693,2
1694,2
1695,2
1696,2
1697,2
1698,2
1699,2
1700,2
1701,2
1702,2
1703,2
1704,2
1705,2
1706,2
1707,2
1708,2
1709,2
1710,2
1711,2
1712,2
1713,2
1714,2
1715,2
1716,2
1717,2
1718,2
1719,2
1720,2
1721,2
1722,2
1723,2
1724,2
1725,2
1726,2
1727,2
1728,2
1729,2
1730,2
1731,2
1732,2
1733,2
1734,2
1735,2
1736,2
1737,2
1738,2
1739,2
1740,2
1741,2
1742,2
1743,2
1744,2
1745,2
1746,2
1747,2
1748,2
1749,2
1750,2
1751,2
1752,2
1753,2
1754,2
1755,2
1756,2
1757,2
1758,2
1759,2
1760,2
1761,2
1762,2
1763,2
1764,2
1765,2
1766,2
1767,2
1768,2
1769,2
1770,2
1771,2
1772,2
1773,2
1774,2
1775,2
1776,2
1777,2
1778,2
1779,2
1780,2
1781,2
1782,2
1783,2
1784,2
1785,2
1786,2
1787,2
1788,2
1789,2
1790,2
1791,2
1792,2
1793,2
1794,2
1795,2
1796,2
1797,2
1798,2
1799,2
1800,2
1801,2
1802,2
1803,2
1804,2
1805,2
1806,2
1807,2
1808,2
1809,2
1810,2
1811,2
1812,2
1813,2
1814,2
1815,2
1816,2
1817,2
1818,2
1819,2
1820,2
1821,2
1822,2
1823,2
1824,2
1825,2
1826,2
1827,2
1828,2
1829,2
1830,2
1831,2
1832,2
1833,2
1834,2
1835,2
1836,2
1837,2
1838,2
1839,2
1840,2
1841,2
1842,2
1843,2
1844,2
1845,2
1846,2
1847,2
1848,2
1849,2
1850,2
1851,2
1852,2
1853,2
1854,2
1855,2
1856,2
1857,2
1858,2
1859,2
1860,2
1861,1
1862,1
1863,1
1864,1
1865,1
1866,1
1867,1
1868,1
1869,1
1870,1
1871,1
1872,1
1873,1
1874,1
1875,1
1876,1
1877,1
1878,1
1879,1
1880,1
1881,1
1882,1
1883,1
1884,1
1885,1
1886,1
1887,1
1888,1
1889,1
1890,1
1891,1
1892,1
1893,1
1894,1
1895,1
1896,1
1897,1
1898,1
1899,1
1900,1
1901,1
1902,1
1903,1
1904,1
1905,1
1906,1
1907,1
1908,1
1909,1
1910,1
1911,1
1912,1
1913,1
1914,1
1915,1
1916,1
1917,1
1918,1
1919,1
1920,1
1921,1
1922,1
1923,1
1924,1
1925,1
1926,1
1927,1
1928,1
1929,1
1930,1
1931,1
1932,1
1933,1
1934,1
1935,1
1936,1
1937,1
1938,1
1939,1
1940,1
1941,1
1942,1
1943,1
1944,1
1945,1
1946,1
1947,1
1948,1
1949,1
1950,1
1951,1
1952,1
1953,1
1954,1
1955,1
1956,1
1957,1
1958,1
1959,1
1960,1
1961,1
1962,1
1963,1
1964,1
1965,1
1966,1
1967,1
1968,1
1969,1
1970,1
1971,1
1972,1
1973,1
1974,1
1975,1
1976,1
1977,1
1978,1
1979,1
1980,1
1981,1
1982,1
1983,1
1984,1
1985,1
1986,1
1987,1
1988,1
1989,1
1990,1
1991,1
1992,1
1993,1
1994,1
1995,1
1996,1
1997,1
1998,1
1999,1
2000,1
2001,1
2002,1
2003,1
2004,1
2005,1
2006,1
2007,1
2008,1
2009,1
2010,1
2011,1
2012,1
2013,1
2014,1
2015,1
2016,1
2017,1
2018,1
2019,1
2020,1
2021,1
2022,1
2023,1
2024,1
2025,1
2026,1
2027,1
2028,1
2029,1
2030,1
2031,1
2032,1
2033,1
2034,1
2035,1
2036,1
2037,1
2038,1
2039,1
2040,1
2041,1
2042,1
2043,1
2044,1
2045,1
2046,1
2047,1
2048,1
2049,1
2050,1
2051,1
2052,1
2053,1
2054,1
2055,1
2056,1
2057,1
2058,1
2059,1
2060,1
2061,1
2062,1
2063,1
2064,1
2065,1
2066,1
2067,1
2068,1
2069,1
2070,1
2071,1
2072,1
2073,1
2074,1
2075,1
2076,1
2077,1
2078,1
2079,1
2080,1
2081,1
2082,1
2083,1
2084,1
2085,1
2086,1
2087,1
2088,1
2089,1
2090,1
2091,1
2092,1
2093,1
2094,1
2095,1
2096,1
2097,1
2098,1
2099,1
2100,1
2101,1
2102,1
2103,1
2104,1
2105,1
2106,1
2107,1
2108,1
2109,1
2110,1
2111,1
2112,1
2113,1
2114,1
2115,1
2116,1
2117,1
2118,1
2119,1
2120,1
2121,1
2122,1
2123,1
2124,1
2125,1
2126,1
2127,1
2128,1
2129,1
2130,1
2131,1
2132,1
2133,1
2134,1
2135,1
2136,1
2137,1
2138,1
2139,1
2140,1
2141,1
2142,1
2143,1
2144,1
2145,1
2146,1
2147,1
2148,1
2149,1
2150,1
2151,1
2152,1
2153,1
2154,1
2155,1
2156,1
2157,1
2158,1
2159,1
2160,1
2161,1
2162,1
2163,1
2164,1
2165,1
2166,1
2167,1
2168,1
2169,1
2170,1
2171,1
2172,1
2173,1
2174,1
2175,1
2176,1
2177,1
2178,1
2179,1
2180,1
2181,1
2182,1
2183,1
2184,1
2185,1
2186,1
2187,1
2188,1
2189,1
2190,1
2191,1
2192,1
2193,1
2194,1
2195,1
2196,1
2197,1
2198,1
2199,1
2200,1
2201,1
2202,1
2203,1
2204,1
2205,1
2206,1
2207,1
2208,1
2209,1
2210,1
2211,1
2212,1
2213,1
2214,1
2215,1
2216,1
2217,1
2218,1
2219,1
2220,1
2221,1
2222,1
2223,1
2224,1
2225,1
2226,1
2227,1
2228,1
2229,1
2230,1
2231,1
2232,1
2233,1
2234,1
2235,1
2236,1
2237,1
2238,1
2239,1
2240,1
2241,1
2242,1
2243,1
2244,1
2245,1
2246,1
2247,1
2248,1
2249,1
2250,1
2251,1
2252,1
2253,1
2254,1
2255,1
2256,1
2257,1
2258,1
2259,1
2260,1
2261,1
2262,1
2263,1
2264,1
2265,1
2266,1
2267,1
2268,1
2269,1
2270,1
2271,1
2272,1
2273,1
2274,1
2275,1
2276,1
2277,1
2278,1
2279,1
2280,1
2281,1
2282,1
2283,1
2284,1
2285,1
2286,1
2287,1
2288,1
2289,1
2290,1
2291,1
2292,1
2293,1
2294,1
2295,1
2296,1
2297,1
2298,1
2299,1
2300,1
2301,1
2302,1
2303,1
2304,1
2305,1
2306,1
2307,1
2308,1
2309,1
2310,1
2311,1
2312,1
2313,1
2314,1
2315,1
2316,1
2317,1
2318,1
2319,1
2320,1
2321,1
2322,1
2323,1
2324,1
2325,1
2326,1
2327,1
2328,1
2329,1
2330,1
2331,1
2332,1
2333,1
2334,1
2335,1
2336,1
2337,1
2338,1
2339,1
2340,1
2341,1
2342,1
2343,1
2344,1
2345,1
2346,1
2347,1
2348,1
2349,1
2350,1
2351,1
2352,1
2353,1
2354,1
2355,1
2356,1
2357,1
2358,1
2359,1
2360,1
2361,1
2362,1
2363,1
2364,1
2365,1
2366,1
2367,1
2368,1
2369,1
2370,1
2371,1
2372,1
2373,1
2374,1
2375,1
2376,1
2377,1
2378,1
2379,1
2380,1
2381,1
2382,1
2383,1
2384,1
2385,1
2386,1
2387,1
2388,1
2389,1
2390,1
2391,1
2392,1
2393,1
2394,1
2395,1
2396,1
2397,1
2398,1
2399,1
2400,1
2401,1
2402,1
2403,1
2404,1
2405,1
2406,1
2407,1
2408,1
2409,1
2410,1
2411,1
2412,1
2413,1
2414,1
2415,1
2416,1
2417,1
2418,1
2419,1
2420,1
2421,1
2422,1
2423,1
2424,1
2425,1
2426,1
2427,1
2428,1
2429,1
2430,1
2431,1
2432,1
2433,1
2434,1
2435,1
2436,1
2437,1
2438,1
2439,1
2440,1
2441,1
2442,1
2443,1
2444,1


==> data/resultCounter.csv <==
Countermeasures,i7-6500U,i7-6500U-dis,i7-6700K,i7-6700K-dis,i7-8700K,i7-8700K-dis,Xeon E5-1630,Xeon E5-1630-dis,Threadripper 1920X,Threadripper 1920X-dis,i9-9900K,i9-9900K-dis,Ryzen 7 3700X,Ryzen 7 3700X-dis,Xeon Silver 4208,Xeon Silver 4208-dis
All Countermeasures,1.159987876,1.041772249,1.033366006,0.8501211625,1.252089917,1.077367603,0.7629887488,0.7032469196,0.5714079552,0.556045968,1.166986999,1.111285589,0.4288816546,0.4095597997,0.6185870584,0.4644945102
nopti,0.6636174757,0.6001625718,1.051035984,0.8520864395,0.6725147226,0.5674776721,0.3387948168,0.3112371149,0.5735464146,0.5552708588,1.170485061,1.107586849,0.428331614,0.4097992699,0.6188729231,0.4645186002
nospectre\_v1,0.6587457908,0.5949711354,1.049610834,0.8524127581,0.6437902148,0.5703494643,0.3393492184,0.3107155776,0.5742261976,0.5551832246,1.168566744,1.11060134,0.4287713742,0.4094782106,0.6229153465,0.4645061909
nospectre\_v2,0.5880869914,0.5749916936,1.032736727,0.8505749933,0.5516066609,0.5416330727,0.2765570512,0.2715782971,0.5309902042,0.5110866941,1.045302798,1.047430398,0.3894753074,0.3722359745,0.4588057251,0.40800181
spectre\_v2\_user=off,0.5878072411,0.5691180245,1.058301124,0.8522912484,0.5526305938,0.5429972774,0.2763290685,0.2715471073,0.5273146898,0.5109496048,1.043606927,1.043811558,0.3891438579,0.3728021058,0.4577243892,0.407821972
spec\_store\_bypass\_disable=off,0.5837661975,0.5692235443,1.030543938,0.8506712903,0.5523873949,0.5407391577,0.2765146698,0.2717463614,0.5305552806,0.5103482859,1.04018735,1.043929746,0.390815547,0.3742540706,0.4562045874,0.4082629462
l1tf=off,0.5836001619,0.5691255462,0.9942775184,0.8496828983,0.551267521,0.5425899216,0.2762108675,0.2720473623,0.5245834444,0.5116722192,1.042484992,1.04680993,0.3922204193,0.3759382573,0.459403517,0.4080415866
mds=off,0.171024275,0.1627580422,1.052335275,0.8543855579,0.5494271156,0.5418222785,0.2760964956,0.2714422614,0.5254444573,0.5107832778,1.041263188,1.044645952,0.3903579592,0.373420446,0.4592003117,0.4080807819
tsx\_async\_abort=off,0.1705805597,0.1633204331,1.051745175,0.8526728904,0.1892419651,0.1828390334,0.2470363165,0.2423232556,0.5303463563,0.5115545842,0.3797611955,0.3779201517,0.3922552776,0.375740106,0.4288028186,0.3805314556


==> data/resultCounterSample.csv <==
Countermeasures,i7-8700K,i7-8700K-dis,Xeon E5-1630,Xeon E5-1630-dis,Threadripper 1920X,Threadripper 1920X-dis,i9-9900K,i9-9900K-dis,Ryzen 7 3700X,Ryzen 7 3700X-dis,Xeon Silver 4208,Xeon Silver 4208-dis
All Countermeasures,0.564681343,0.5639956784,0.6321722228,0.6317908121,0.2569819001,0.257279658,0.2278411026,0.2288440915,0.2569819001,0.257279658,0.4334368248,0.4326781972
nopti,0.2228113688,0.2222685187,0.2664682466,0.2665071332,0.256459621,0.2564027274,0.2279193901,0.2289247731,0.1863430674,0.1870685572,0.4332799671,0.4331724805
nospectre\_v1,0.2224051359,0.2219580516,0.2664731362,0.2665876355,0.2584364494,0.2586651506,0.2279759861,0.2288705675,0.1873937556,0.1880034523,0.4332093491,0.4326780719
nospectre\_v2,0.1924145582,0.1923703174,0.2308138135,0.2309107376,0.2209018126,0.2209058952,0.1900628337,0.1903486099,0.1696983042,0.1703836551,0.3805227587,0.3797959483
spectre\_v2\_user=off,0.1923283257,0.1922764491,0.2309722839,0.2305720362,0.2208975691,0.2208737712,0.1900464964,0.1901538974,0.1711289955,0.1711228409,0.3802703933,0.3796671174
spec\_store\_bypass\_disable=off,0.1926137094,0.19249284,0.2308786474,0.2309553457,0.220792707,0.2207835744,0.189675949,0.1900732115,0.1697386031,0.1701120121,0.3806248926,0.3796635491
l1tf=off,0.192726796,0.1926178426,0.230694874,0.2306581464,0.2198372237,0.2192456226,0.1895999631,0.190255977,0.1691594064,0.1700425442,0.3804946798,0.3798773155
mds=off,0.1923929452,0.1920460068,0.2309118726,0.2306177743,0.219419871,0.2195242562,0.1896898949,0.190306902,0.1697177048,0.1702601099,0.3804084714,0.3796091388
tsx\_async\_abort=off,0.1699700935,0.16978484,0.2044639599,0.204315579,0.2204258564,0.2201692673,0.1700713738,0.1703362756,0.1702888084,0.1707707765,0.3525205077,0.3527132744
kvm.nx\_huge\_pages=off,0.1700024879,0.1697407962,0.2050455588,0.2046367729,0.221110717,0.2208710386,0.1698910788,0.1704481401,0.1696970892,0.1702489249,0.3512971045,0.3513632031

==> data/resultCounterSampleXeon.csv <==
Countermeasures,Xeon E5-1630,Xeon E5-1630-dis
All Countermeasures,1.000218509,1
nopti,1.000247819,1
nospectre\_v1,0.9999658039,1
nospectre\_v2,1.00035372,1
spectre\_v2\_user=off,1.000008657,1
spec\_store\_bypass\_disable=off,1.000330891,1
l1tf=off,1.000537066,1
mds=off,0.9998132746,1
tsx\_async\_abort=off,1.000201351,1
kvm.nx\_huge\_pages=off,1.000899915,1


==> data/result_isolation.csv <==
1,2612.4,39.8803209615971,28945203.2,6912690.71492849
2,2561.3,36.3236837338946,27906867.2,116023.131442657
3,2538.6,44.5178615838632,32330137.6,207497.473836767
4,2488.3,41.3038739103247,37437440,206561.893221378
5,2479.5,45.6360603032295,39777484.8,307162.04138819
6,2458.4,64.7938268664539,42772070.4,240914.44979295
7,2447.4,40.0928921381334,46140211.2,338950.125382718
8,2484.1,52.7872143610553,45238272,673968.764655455
9,2458,49.5943545174247,46310604.8,190998.812149605
10,2436.1,40.3347244939147,47526297.6,176446.343002738
11,2446.6,42.0290375811771,49262182.4,214877.659102662
12,2429.3,50.2335545228486,50753536,656684.741087837
13,2378.3,51.9231162393014,51964313.6,207802.477438167
14,2377.2,45.2079639001803,53429862.4,236039.085707092
15,2363.3,43.3360127376758,54735667.2,267345.515231806
16,2369.7,33.3648018126888,56315494.4,175483.367291148
17,2350.6,61.0871508584252,57748275.2,162379.926215527
18,2326.5,85.0144105431544,59386265.6,604015.442502458
19,2334.2,65.9557427370809,60821094.4,298139.565166115
20,2278.1,35.5427911115602,62124851.2,202748.276329443
21,2296.6,35.8892741637387,63368806.4,192751.075379205
22,2240.3,53.6638612103155,64961740.8,102084.942526114
23,2272.9,49.7623351542108,66418278.4,296711.028320553
24,2268.7,39.6964733950007,68076748.8,597923.552306279
25,2260.1,53.0498821864856,69594726.4,711182.736895546
26,2206.4,87.2802383131485,70796902.4,245173.572338945
27,2234.7,56.2673084481567,72333721.6,188604.677704027
28,2223.7,58.6754633556481,73546137.6,373433.917153544
29,2211.6,42.6126741709553,74824089.6,220166.763058914
30,2188.6,43.2809426884397,76499353.6,183079.745502991
31,2190.1,68.871547100381,77913292.8,209239.460391581
32,2190,55.4905397342646,79485747.2,295389.764116768
33,2195.4,43.7314532116188,80762880,201365.375597693
34,2163.1,51.1829073031222,82397184,158640.041795254
35,2161,41.6917257978127,83896320,275635.236853346
36,2127.1,48.9171748979845,85336883.2,250471.655924897
37,2143.4,54.6428403361319,86933504,269577.797352824
38,2120.7,43.0001162789126,88363008,332836.231873875
39,2113.5,62.9861095798113,90200883.2,634253.53143184
40,2102.6,47.735102388075,91087257.6,188125.94020985
41,2093.4,47.7958157164411,92327526.4,257282.603290312
42,2064.1,56.5799434428844,93895884.8,184035.79155197
43,2061.4,32.5244523397397,95148851.2,273427.865645329
44,2060.3,52.5434106239783,96308019.2,220812.393020319
45,2068.3,36.647100840312,97990246.4,208656.527836155
46,2040.7,30.8708600463285,99451289.6,198826.523101522
47,2044.4,41.8382600020603,101115494.4,583513.118037838
48,2033.3,42.7786161534008,102029312,299009.402736436
49,2025.5,48.8860920917187,103657062.4,193454.821493392
50,2019.1,47.3697160641691,105089843.2,752318.353475017
51,2005.6,38.0662580246601,106604544,221443.640201294
52,1980.2,43.5816475136037,108068044.8,242127.306394302
53,1961.9,41.9462751624027,109329203.2,149871.626911033
54,1978.4,34.5519898124551,110798028.8,210185.472721975
55,1958.5,31.6614908050774,112383180.8,245206.758620067
56,1943.3,34.1146596055127,113873305.6,246281.345685458
57,1960.5,20.8146582964986,115590348.8,322264.62768253
58,1935,27.2800293254974,116863385.6,178140.215257083
59,1930.4,32.873089298087,118234726.4,265042.851896519
60,1907.7,37.1727050401232,119546265.6,248052.961900962
61,1925.3,22.0592384274707,121126092.8,296386.288291749
62,1906.1,32.9740807301735,122757939.2,238932.709180137
63,1899.4,35.9866641966159,124135014.4,190674.849313275
64,1881.3,41.0586166352448,125644390.4,190448.143856116
65,1885.3,40.8951097320939,127285248,231358.74478221
66,1872.4,26.2114478806494,128884326.4,711788.756697266
67,1852.7,27.0112939342046,129866137.6,244364.764800165
68,1862.5,26.5603087331454,131562291.2,235447.329310315
69,1847.5,20.2051973511767,132977459.2,800896.945526052
70,1821,34.4412543325588,134265651.2,192808.513777167
71,1817.5,32.3303263206544,135795097.6,340635.781745606
72,1816.9,26.636253490309,137512140.8,601543.446397149
73,1818.9,29.7571840065555,138824089.6,156788.54541018
74,1804.1,30.1842674252664,140173312,433011.328457813
75,1795.4,19.231224609993,141405798.4,277547.148232224
76,1781.4,33.9181367412775,142630502.4,290795.519278822
77,1787.2,18.2909813842779,143974400,228290.919185148
78,1784.1,27.0534655820655,145668505.6,252841.007225964
79,1771.2,22.8595712995673,147088179.2,188636.698569923
80,1761.1,17.9134028034877,148875673.6,725644.752020601
81,1747.7,30.9064718141686,150287974.4,365661.553519426
82,1746,16.3707055437449,151871488,580656.218103621
83,1723.2,41.0385184917779,152993792,287905.389615408
84,1720.7,37.9500988141006,154547404.8,819609.6
85,1722.2,13.3551488198372,155982233.6,236216.71418729
86,1728.5,11.3600176056202,157539942.4,766690.78552689
87,1694.6,29.380946206683,158944870.4,641453.608883324
88,1680.6,32.7633942075604,160316620.8,302565.506522075
89,1673.1,31.4148054267411,161538457.6,207836.787559469
90,1694.5,9.08019823572151,162983526.4,184278.580235034
91,1654,21.4988371778568,164429414.4,726611.120375569
92,1671.3,22.9958691942705,165672140.8,166763.548216509
93,1665.6,30.6731152640223,167003340.8,233249.488353051
94,1656.5,21.5650179689236,168384921.6,822935.636157677
95,1656.6,15.5190205876531,169615360,725607.295963319
96,1656.8,12.163880959628,170867916.8,192736.713105106
97,1642.9,14.5976025428835,172493209.6,680903.053979816
98,1623.5,23.8002100831064,173746176,191894.430710222
99,1625.8,23.1075745157297,175414067.2,561205.962952783
100,1628.6,19.1426225998425,176733388.8,278472.57801543
101,1615.4,14.0797727254384,178211635.2,675003.028892286
102,1611.5,22.8352797223945,179195084.8,310723.11074035
103,1613.1,10.6719257868484,180775321.6,736576.973262021
104,1589.9,24.5782424107177,181928755.2,164359.368806771
105,1593.8,8.74985714169094,183110860.8,265885.617685801
106,1580,20.3469899493758,184797184,195703.519502333
107,1574.4,19.2208220427743,186392166.4,674688.290920066
108,1567.3,31.4007961682503,187420262.4,144809.096766191
109,1565.3,24.1331721909906,189066854.4,840270.11614923
110,1556.7,25.5970701448427,190445158.4,606344.149035381
111,1558.5,29.7195222034272,191657984,314429.033814627
112,1550.6,23.1093054850205,193458176,651964.322832469
113,1541.1,27.3877709936387,194905292.8,238808.040901809
114,1526.6,23.6186367091752,196720230.4,789273.161168831
115,1532.3,12.0420097990327,197771673.6,246669.336349373
116,1523.1,19.4136549881778,199353548.8,646994.415201368
117,1516.1,16.2262133598693,200888729.6,292463.865393043
118,1508.7,17.7766701043812,202310041.6,255404.239897148
119,1512.4,7.85111457055621,204118425.6,706410.272367439
120,1503,21.918029108476,205387776,186997.092084342
121,1488.4,29.5235499220537,206668185.6,303112.025839688
122,1485.9,26.0516794084374,207903948.8,242092.658471421
123,1484.2,27.1838187162878,209618534.4,225400.61353031
124,1483.4,17.9621824954542,211304448,700485.460883236
125,1474.4,20.1305737623149,212527104,138142.11645693
126,1467.9,9.02718117686801,214405529.6,811807.050405846
127,1464.8,19.7676503408979,215373414.4,471592.457938674
128,1466.2,28.1382302215331,216981094.4,687189.790888543
129,1450.5,18.3043710626724,218055475.2,263763.318564504
130,1460,18.6171963517604,219597619.2,723574.485867046
131,1443.7,18.6228354446899,221016883.2,165691.174097355
132,1438.1,28.1440935188895,222235033.6,228285.039868669
133,1431.2,25.6312309497613,223550668.8,164634.744452561
134,1429.3,18.9317194147811,225152614.4,621039.107569113
135,1432.1,22.3313680727357,226698444.8,984898.595013802
136,1420.9,10.2024506859872,227877273.6,346742.54894466
137,1406.5,24.4427903480761,229625856,675189.29159281
138,1419.9,22.8361555433484,230902579.2,250700.965996065
139,1411.9,29.5751584949261,232411545.6,459407.805534734
140,1407.1,25.8087194568037,233871360,548415.243411778
141,1389.3,23.2079727679951,236022579.2,1080659.64283717
142,1377.2,23.9491127184286,236429721.6,273951.368970188
143,1377.3,16.9295599470276,238174617.6,342418.98558205
144,1381.9,25.9747954756144,239751168,936949.592073341
145,1378.2,30.831153076069,240911155.2,305253.970613586
146,1371.5,28.0044639298809,242413158.4,231845.540328556
147,1365,15.2184099037974,244137574.4,680760.74510377
148,1372.2,28.424637200851,245297152,236874.906206631
149,1346.3,16.4502279619463,246587801.6,272015.418593579
150,1346.4,11.5948264325086,248424038.4,728510.649606058
151,1335.4,17.8224577429714,249575833.6,185256.967853412
152,1352.4,21.2800375939518,251467366.4,580003.434944863
153,1334,16.4012194668567,252613427.2,238714.936225113
154,1336,23.4691286587295,254001971.2,352788.078151402
155,1332.3,20.2635140091742,255551078.4,185519.411359135
156,1327.4,37.9557637256847,256865894.4,270783.706849286
157,1319.9,10.1631687971813,258658713.6,953170.883186347
158,1312.9,17.4324410224156,259599155.2,286755.398957648
159,1312.1,22.0202179825723,260947968,210456.290568849
160,1321.2,32.4215977397783,262436044.8,143804.604285676
161,1302.5,22.2317340754157,263842611.2,284434.981616819
162,1302,12.7906215642556,265551872,1034244.46098048
163,1293.5,13.6400146627487,266611097.6,279317.169060264
164,1290.5,16.9897027637331,268084428.8,177966.839992623
165,1298.8,27.1248963131659,269758464,744082.115313626
166,1280.2,21.3672646822189,271076147.2,725355.342172759
167,1284.5,25.8505319094211,272569139.2,658569.548805409
168,1276.8,20.6678494285206,274131763.2,866894.087823513
169,1288.6,28.1609658925258,275116032,640761.566727593
170,1270,25.6359123106629,276303462.4,237111.705247632
171,1264.4,20.6552656724623,277972992,629778.481680027
172,1262.9,32.3865712912003,278953574.4,322251.091701859
173,1267.4,26.4884880655729,280625152,181818.113526678
174,1247.8,30.8700502105196,282022297.6,716332.786705621
175,1261.2,32.1459173146451,283245363.2,171270.114808626
176,1248.6,17.1534253139133,284780134.4,709114.965007396
177,1241,17.6351920885484,285865164.8,266913.727250136
178,1240.8,29.2738791416512,287508480,355919.774654907
179,1244.5,34.165040611713,288579584,205201.015389301
180,1226.1,15.1753088930671,290114355.2,180112.722009746
181,1234.9,23.8388338640966,291463987.2,253057.231438582
182,1230.7,31.234756282065,292917248,235973.684770145
183,1225.7,20.3619743639953,294633881.6,666101.917341063
184,1208.1,22.2910295859119,295933132.8,233730.910474759
185,1217.3,28.0893218145259,298009395.2,992388.698990552
186,1205.9,28.953238160869,298887577.6,244275.49511615
187,1209.4,23.013908837918,300716032,758105.31375212
188,1214.9,38.5628059145078,301931724.8,731763.439906204
189,1200.4,12.6111062163476,303579955.2,770071.529853273
190,1203.8,32.8627448640554,304943104,241948.469859183
191,1206.4,35.214201680572,306375065.6,599076.092724656
192,1189.5,34.173820389298,307832012.8,266435.590924636
193,1164,27.4809024597083,309105049.6,346597.362876061
194,1185.8,25.5452539623312,310524313.6,388287.837758331
195,1175.6,22.974768769239,312463769.6,865659.245268622
196,1184.3,25.694551951727,313639731.2,275462.014506828
197,1173,24.5356882927706,315414937.6,542345.666527022
198,1172,19.8947229184023,316674867.2,188565.533705818
199,1166.5,14.6986393928146,318430412.8,930720.444292141
200,1167.1,22.2685877414801,319370854.4,194240.249251899
201,1172.8,38.8015463609377,321278361.6,833745.704922934
202,1162,31.1480336458018,322318745.6,210148.751851254
203,1235.7,60.2927027093661,323717939.2,365500.243356636
204,1242.7,44.973436604289,325394841.6,186180.660127308
205,1224.1,58.1144560329011,326786662.4,329983.328719255
206,1245.8,69.6359102762361,328107212.8,252700.627841246
207,1206.2,33.4747666160647,329801318.4,906898.152512751
208,1204.8,32.5478109863014,331048550.4,219693.80072601
209,1207.2,41.2742050196003,332563660.8,357062.442157335
210,1238.3,73.1847661743891,333594624,260957.314026643
211,1217.5,64.534099513358,335505408,161158.211794497
212,1192.6,26.6578318698277,336926310.4,490485.35370492
213,1194.4,57.6024305042765,338264064,273046.868615628
214,1198.7,21.5408913464601,340055654.4,818971.001592999
215,1199.5,46.3146844963884,341211955.2,655273.082236223
216,1168.1,26.7748015865664,342548480,291328.989804997
217,1217.1,67.500296295646,344454348.8,889511.355491407
218,1193,54.9126579214665,345432064,243985.486886413
219,1190.2,63.6471523322136,346934067.2,268780.318974734
220,1174.6,58.9511662310425,348301721.6,656281.464190967
221,1174.9,54.5260488207242,349741875.2,209495.885323221
222,1180.6,66.6786322595177,351807078.4,770743.134755958
223,1145.7,8.52115015710907,352997785.6,659853.904303551
224,1182.5,63.5598143483758,354233139.2,356944.955867652
225,1143.3,23.3540146441677,355470540.8,136228.797434904
226,1161.3,57.3742973813188,357303091.2,854841.774771074
227,1186.1,71.6050975839011,358864076.8,860852.238022392
228,1157.1,37.0363335118367,360546304,1040814.47472179
229,1164.1,26.1359905111706,361531392,633671.851764302
230,1147.1,55.2710593348816,362898636.8,333732.518508101
231,1186,74.7395477642192,364295782.4,296162.044051293
232,1170.9,67.4157993351707,365765427.2,282070.200605736
233,1148.6,50.4582996146323,367898624,1048284.7595542
234,1143.8,55.4631409135833,368928358.4,549500.039827332
235,1125,16.9705627484771,370054348.8,653188.209463214
236,1130.2,59.7324032665688,371572736,234060.507404389
237,1158,72.8271927235974,373036646.4,390360.619338375
238,1097.8,23.2757384415618,374488678.4,287126.094129809
239,1123.6,36.7809733422051,375594598.4,393512.208433538
240,1116.8,55.0541551565366,377045811.2,226429.90307678
241,1153.3,74.3438632302627,378913587.2,700980.589290859
242,1098,10.2078401241399,380245196.8,598677.867156754
243,1121.1,71.6176654185265,382078976,749413.544742287
244,1119.9,54.3405005497741,383435980.8,954359.298157754
245,1131.7,69.4032419992035,384657408,317281.405544038
246,1082.8,27.002962800404,386029158.4,285871.457520054
247,1091.4,11.9766439372639,387367731.2,195751.092603234
248,1114.5,57.8951638740232,389131878.4,638585.841910577
249,1153.7,73.7184508790032,390471270.4,699772.440715294
250,1133.2,72.6550755281419,391884390.4,665862.596322575
251,1097.4,53.3370415377531,393459712,732174.751180072
252,1118.6,68.5801720616098,394714726.4,706446.490128616
253,1069.5,23.1570723538188,395996364.8,415673.575118939
254,1084.8,32.8079258716549,397668352,762342.519923427
255,1059.3,10.3927859595009,399111372.8,540147.488613397
256,1107.5,73.2342133159086,400375398.4,634365.677606726
257,1106.8,51.8783191709215,401449779.2,286695.422946653
258,1060.1,37.6256561404582,403098828.8,721777.032538553
259,1084.3,45.8825674957276,404156006.4,205376.315512378
260,1119.4,69.5545828827979,405822668.8,335661.139664633
261,1074.8,50.5901176120396,407139123.2,225204.025007014
262,1075.4,68.1559975350666,408972902.4,737114.889956674
263,1067.8,34.4580904868508,412357836.8,6959686.92630967
264,1040.9,21.510230124292,411848704,774785.224383635
265,1037.8,34.2806067624247,412992307.2,242991.898839776
266,1046.6,33.6041664083488,414715084.8,770907.680127368
267,1043.4,47.5335670868493,415841894.4,295255.693061861
268,1052.3,67.0821138605515,417391411.2,477003.073683346
269,1027.1,13.1335448375524,418675507.2,294485.309100743
270,1032.5,22.7431308310883,419867033.6,174647.21519864
271,1037.7,50.5609533137974,421604147.2,401337.149665665
272,1031.9,33.7770632234361,423108198.4,626445.53950223
273,1031.6,50.9081525887554,424310784,352904.333597648
274,1024.5,33.4910435788436,425678438.4,298048.107468308
275,1018.7,35.3215231834642,427164876.8,302860.63310929
276,1027.7,50.5906117772853,428748800,789801.846800576
277,1001.7,14.366976021418,429963673.6,217753.16059208
277,1064.7,62.3571166748431,432270950.4,6905250.185717
278,1057.9,58.3462937983211,431448883.2,473465.709652727
279,1046.1,50.3854145561987,432926720,803125.230240963
280,1044.1,38.9267260375182,434735513.6,801879.643332489
281,1090.9,50.7433739516796,435618201.6,279684.825880561
282,1079.2,69.0156503990218,437292646.4,757836.270323769
283,1029.2,37.0507759702816,438450995.2,244315.670510428
284,1083.5,65.9336787992298,439732633.6,476680.788060773
285,1014.8,48.7109843875075,441602867.2,907377.811732775
286,1062.1,61.8780251785721,442977484.8,777167.402327813
287,1048,62.6418390534633,444165324.8,703210.078901149
288,1053.7,66.0303717996499,445561651.2,916534.436282762
289,1041,50.5450294292129,446871142.4,163831.80779519
290,1071.8,66.4602136620099,448582451.2,595490.786808461
291,1028.2,57.5113901762077,449895219.2,575391.203816812
292,1073.7,51.9750901875119,451278028.8,309837.695776611
293,1087.9,63.2557507267126,452718182.4,314403.421066375
294,1007.3,58.736785747945,454629376,901012.473584689
295,988.7,29.5196544695225,455981056,679734.254407118
296,1018.2,57.9306481924724,457316352,770081.224815149
297,1028.3,56.2690856510038,458749132.8,719880.710502066
298,1026,62.7566729519658,459815321.6,276346.164940714
299,989.7,46.488815859301,461203046.4,194938.619387334
300,1049.7,65.5088543633607,462947942.4,590606.272354637
301,1030.2,59.6586959294284,464173465.6,329844.753490851
302,1037,68.3008052661167,465747968,283128.130089541
303,1020.4,58.4503207861172,466822758.4,201364.959010847
304,999.1,33.1344231879778,468722892.8,712089.452746605
305,1015.3,60.3623226855959,469649817.6,210728.750761352
306,1008,61.4589293756408,471567155.2,832754.273628037
307,978.7,48.9572262286172,473293209.6,842987.151251453
308,999.3,50.1897399873719,474463436.8,669521.991338418
309,979.4,51.5561829463741,475644313.6,244880.859555499
310,1002.7,53.8257373381917,476972236.8,315094.234502886
311,993.3,59.2065030212054,478892032,525904.707340788
312,1023.1,65.8748055025592,480075366.4,595112.151934272
313,994.4,65.6585104917862,481554022.4,709257.498409597
314,999.4,62.0825257218164,482994585.6,670384.450538525
315,995.5,67.1851918208172,484955340.8,816796.319985442
316,976.7,56.3472270835043,485564006.4,370426.306742704
317,961.6,50.4563177411908,488046592,936211.565559836
318,960.4,56.8299216962332,488887500.8,879255.893132915
319,1001,64.0437350566002,490407116.8,474096.91621794
320,979,64.0890006163304,491475353.6,285960.942671268
321,957.8,63.2784323446781,492847513.6,413677.547311236
322,989.9,56.8936727589281,494476083.2,645434.08024256
323,975.9,61.1873352908917,495903539.2,825078.784583969
324,1010.6,60.8657539179463,497854054.4,928642.243834643
325,983,71.1392999684422,499174195.2,738164.774001686
326,977.6,61.8937799782821,500469760,548233.95480105
327,988.5,41.6082924427331,502013542.4,994139.703501193
328,973.1,61.0466215281403,503276339.2,805556.895031108
329,974,66.2963045727286,504495718.4,534553.736698417
330,952.1,66.8662097026592,505770803.2,660538.389233026
331,978.8,49.4566476825917,507571814.4,820882.649505908
332,944.5,41.723494580392,509016064,642916.098299615
333,948.8,50.1414000602297,510087168,177617.220354334
334,975.1,62.4298806662323,511857049.6,710842.951317265
335,918.9,35.6747810084379,513261568,616000.815874784
336,966.1,59.4095110230677,514292531.2,370659.937943339
337,948.8,60.3817853329959,515765043.2,195261.952240983
338,938.9,46.543420587662,517411225.6,631577.300636304
339,943.7,52.025090100835,518998835.2,827947.510940736
340,942.6,52.2421285936934,519976140.8,281589.499149666
341,952.2,64.3409667319353,522089267.2,903436.47565203
342,926.1,62.3208632802852,523231232,977865.420885308
343,934.3,56.8032569488757,524297011.2,614074.418267493
344,915.8,42.5059995765304,526029209.6,932310.156205455
345,941.7,42.6076284249664,527328051.2,793381.137717403
346,922.4,52.3549424600964,528879206.4,592555.31158183
347,940.1,54.8442339722236,530016665.6,555572.839662128
348,911.9,36.8359878379826,531321241.6,334843.678504224
349,927.4,45.0692800031241,532896972.8,552789.45873828
350,923.8,58.0048273853134,534202368,584974.911669894
351,902.9,38.7748629913762,535917363.2,974224.451333962
352,925.5,62.9845219081641,537287475.2,802262.117502852
353,920,53.7308105280388,538503577.6,672283.755832193
354,936.8,62.3470929554859,540047360,643800.127910519
355,910.8,52.9373214282702,541435904,779203.580312103
356,928.3,59.5534213962556,542451712,234963.711730982
357,892.1,52.627844341185,544366592,818247.125819578
358,896.9,51.7038683272345,545353728,748750.592558029
359,891.8,47.1991525347649,547484467.2,1019237.23618761
360,896.8,46.1969695975829,548767744,659515.147658035
361,915.3,58.4586178420257,549628313.6,284429.967901837
362,924.5,46.4095895263037,551131545.6,645390.279381895
363,863.2,28.8714391743813,552895283.2,806420.746298209
364,886.5,57.4947823719683,553817702.4,274408.767971871
365,883.7,39.862388287708,555882905.6,773541.718729533
366,904.8,60.6461870194656,557325107.2,951847.389308685
367,902,49.7674592479865,558277836.8,741471.152346846
368,918.7,57.1700096204295,559789670.4,544115.328725666
369,905.1,57.1217121592132,560951296,182011.787293021
370,887.2,56.7464536336853,562637619.2,698170.499228491
371,895.4,48.156411826464,564094976,804344.797421603
372,893.8,52.4591269466048,565558067.2,493012.943332891
373,891.8,46.7264379125993,566854041.6,623912.233877042
374,882.6,44.5896849058165,568305664,983683.629297143
375,906.7,59.9950831318701,569722470.4,772584.649189874
376,875.1,58.5789211235577,570893926.4,578749.581116255
377,868.3,47.9563343052824,572483993.6,661919.683140364
378,885.8,56.8942879382456,573667737.6,836681.97038961
379,871.5,46.2779645187642,574900224,322661.083843714
380,901.7,50.5747960944975,576465715.2,712927.714773497
381,852.4,38.5647507446891,578117632,841258.972000418
382,861.9,50.1566545933837,579441868.8,649101.767110952
383,846.6,40.4899987651272,580768153.6,760726.450390572
384,866.7,44.6476203173249,581957632,265932.622564438
385,872.7,61.9807228095962,583710720,716437.705013353
386,871.1,56.394059970887,585061990.4,787915.82683675
387,842.4,41.9122893672011,586327654.4,825437.399777258
388,883.9,49.7382146844858,588032000,805838.945393929
389,848.6,55.1020870748105,589754777.6,792716.119500443
390,883.2,50.5525469190228,590398259.2,303606.174276084
391,862.7,54.7047529927702,591994060.8,647058.591258133
392,878.6,54.9585298202199,593791795.2,897347.600443529
393,833.2,39.8993734286643,594658508.8,251982.577663139
394,873.3,63.0096024428023,595979878.4,232762.745852166
395,856.7,61.2307929068373,597906636.8,986755.304516454
396,870.9,33.6049103554823,599320166.4,499171.841831488
397,865.7,54.0241612614208,600498585.6,745994.956789816
398,837.1,49.8005020055019,602261504,850413.350788897
399,847.2,54.7609349810611,603717222.4,983970.460986223
400,860.2,47.5663746779172,604644966.4,351322.207891047
401,850.5,55.5216174115992,606306713.6,871015.050082052
402,840.8,54.5193543615476,607379865.6,263321.833948953
403,842.6,40.5023456110878,609051033.6,837786.612234309
404,836.5,43.3064660299129,610659123.2,908466.668695423
405,806.3,37.488798326967,611695820.8,541307.127563789
406,848.6,54.8054741791365,613743411.2,877192.707991214
407,835.2,53.3700290425254,614655180.8,642834.675188699
408,838.4,47.3079274540748,615843020.8,321931.268892228
409,837.1,53.3581296523782,617291776,647968.558012501
410,834.6,50.3789638638986,618903142.4,872229.134613056
411,827.5,46.4289780201977,620486246.4,988307.084265938
412,841.9,61.459661567568,621819904,682746.192701212
413,814.8,43.6206373176734,623389081.6,901658.277050369
414,818.7,41.0147534431209,624745676.8,833029.733625013
415,812.8,51.4680483406939,625808179.2,435575.657916004
416,845.6,49.4655435631713,627972096,1051185.95185742
417,804.4,42.2970448140293,628860108.8,678283.377628672
418,849.3,46.7569246208516,630239232,670253.800726859
419,824.1,51.7116041135836,631844454.4,1043527.76797354
420,790.5,34.3518558450632,632897126.4,682980.08890497
421,813.4,49.3420712982339,634563379.2,741837.618054625
422,815,48.2431342265405,635645952,365706.514934585
423,810.3,50.394543355407,636923904,219180.018008942
424,781.8,39.5064551687443,638534860.8,697331.338974637
425,812.2,54.4073524443158,640183091.2,791923.334788008
426,811.5,50.2339526615217,641359052.8,639345.583372999
427,837.2,47.6755702640252,643020390.4,875002.241853494
428,782.7,37.7307566846995,644211097.6,696841.322024347
429,783,47.7032493652162,646226739.2,951418.541429249
430,797.2,47.6545905448783,647079526.4,709126.794595607
431,810.1,40.1358941597169,648591769.6,830099.042470861
432,788.3,46.9298412526614,650061414.4,626589.474085098
433,807.2,43.3100450242204,651444224,903715.360667948
434,798.5,48.4153901151277,652894617.6,818770.729128393
435,800.9,54.8241735003821,654266368,851329.730144085
436,816.6,43.610090575462,655865036.8,819499.055813587
437,796.6,45.7737916279611,657639833.6,805341.099917693
438,797.4,52.6482668280733,658387763.2,769483.067667223
439,800.1,42.9708040418143,659374080,216158.614355292
440,790.1,47.2978857878447,661221376,752407.439444348
441,782.4,46.471927009755,662886400,680281.974628756
442,802.6,46.8256340053181,664361369.6,971945.846147737
443,780.8,53.0788093310315,665327616,543967.459920904
444,801.1,47.0817374360802,667024179.2,633395.909788625
445,777.8,39.9419578889168,668530278.4,966052.172085463
446,780.4,42.1952603973479,670993612.8,845624.730425122
447,769.3,39.6511033894392,671589580.8,823577.271753999
448,772.4,43.9185609964625,672453017.6,580099.606131775
449,768,40.6915224586154,673952972.8,667399.303864905
450,779.3,48.6622029916444,675669606.4,747768.972894062
451,761.8,34.8648820448313,676862361.6,706486.26815292
452,798.3,49.3458204917093,678111641.6,405781.936265083
453,767.9,38.4381321086236,679935590.4,886104.920218729
454,759.6,51.6782352639871,680778137.6,589511.597267297
455,758,48.0894998934279,682719232,864044.865205505
456,788.7,41.9023865668771,684172492.8,744573.601949035
457,792,39.0819651501815,685717504,1162313.52718963
458,765.6,45.3523979520378,686234828.8,321471.031398103
459,773.9,44.9253825804522,687954739.2,454287.025775731
460,762.6,40.897921707588,689476812.8,663799.862842529
461,763.5,53.5765807046325,690916556.8,618785.636024108
462,735.3,26.0616576602487,692658585.6,944311.369264524
463,747.5,30.6602348327602,693592064,400453.919214683
464,796.2,41.2814728419421,694868377.6,547180.836492507
465,749.3,41.6486494378869,696516198.4,705236.643139195
466,737.9,31.1077160845987,698112819.2,866204.838201773
467,764.6,42.5985915260118,699569356.8,962486.87926525
468,747.1,45.2204599711237,700828876.8,853675.188015301
469,739.7,38.7841462455989,702438195.2,908344.774234629
470,753.9,44.6238725347767,703561728,732208.548879894
471,759.5,47.0260566069493,704819609.6,121609.8192246
472,742.7,45.1332471688001,706575155.2,721040.392812053
473,762,33.7905312180794,707791257.6,601978.795605825
474,765.9,48.9825479124963,709348556.8,959139.077132488
475,742.6,42.5422143288287,710718668.8,685910.759305145
476,724.7,29.4586150387285,712432025.6,813460.237645971
477,725.9,33.3689975875812,713848422.4,915408.257904985
478,723.5,40.2150469351958,714887168,450470.623862644
479,748.5,47.2297575687193,716164710.4,415720.593626825
480,744.6,42.5539657376372,717865369.6,727199.668777042
481,742.9,43.2005786998276,719029043.2,346536.124518296
482,746.2,34.706771673551,720907878.4,1033818.47219744
483,733.2,42.9413553582092,722020761.6,496181.669914397
484,721.3,32.2212662693445,723330662.4,536382.734049335
485,723.6,31.2800255754371,724793344,855492.034762685
486,743.3,43.9910218112742,725806284.8,327694.335686414
487,727.1,40.168271060627,727520051.2,462437.493001768
488,726.9,45.0720534255984,729078988.8,753739.237983641
489,738.7,31.0291798151353,730061619.2,218996.61511028
490,734.2,49.666487695427,731952742.4,1018785.12892986
491,748.4,42.7602619262324,733531340.8,836765.382895445
492,746.9,40.785904427878,734834688,752737.378190296
493,715.3,52.0846426502093,736022118.4,886814.64852349
494,757,35.5443385084038,737741209.6,1017196.38796244
495,719.4,39.0363932760187,739117056,884474.746612474
496,736,49.2848861214064,740269260.8,728804.446433857
497,725.9,39.8659002155978,741962956.8,929313.799848125
498,707.7,28.29858653714,743362969.6,891431.9886263
499,720.4,45.8850738258096,745043148.8,893519.751076695
500,747.7,45.9283137073418,745894707.2,701334.721909703


==> data/spectre_distrib.csv <==
1,85536
2,12783
3,4505
4,2552
5,814
6,324
7,20
8,17
9,7
10,4
11,4
12,2
13,2
14,2
15,1
16,1
17,1
18,1
19,1
20,1
21,1
22,1
23,1
24,1
25,1
26,1
27,1
28,1
29,1
30,1
31,1
32,1
33,1
34,1
35,1


==> data/success_over_ampl_1.csv <==
percentile,ampl,loose,succ
5.000000000000000000e+01,1.000000000000000000e+00,3.714285714285714413e-02,4.899999999999999911e-01
5.000000000000000000e+01,5.000000000000000000e+00,4.642857142857143016e-02,5.278571428571428026e-01
5.000000000000000000e+01,1.000000000000000000e+01,1.257142857142857229e-01,5.478571428571428203e-01
5.000000000000000000e+01,1.000000000000000000e+02,2.964285714285714302e-01,6.257142857142856673e-01
9.500000000000000000e+01,1.000000000000000000e+03,3.214285714285713969e-02,9.664285714285714146e-01
9.500000000000000000e+01,1.000000000000000000e+04,1.000000000000000056e-01,9.392857142857142794e-01


==> data/success_over_ampl_10.csv <==
percentile,ampl,loose,succ
5.000000000000000000e+01,1.000000000000000000e+00,3.021428571428571436e-02,5.292857142857142483e-01
5.000000000000000000e+01,5.000000000000000000e+00,4.985714285714285682e-02,5.592857142857142749e-01
5.000000000000000000e+01,1.000000000000000000e+01,1.282857142857142807e-01,6.521428571428571352e-01
5.000000000000000000e+01,1.000000000000000000e+02,2.920714285714285929e-01,8.578571428571428736e-01
9.500000000000000000e+01,1.000000000000000000e+03,2.942857142857142894e-02,1.000000000000000000e+00
9.500000000000000000e+01,1.000000000000000000e+04,7.757142857142856895e-02,1.000000000000000000e+00


==> data/success_over_ampl_100.csv <==
percentile,ampl,loose,succ
5.000000000000000000e+01,1.000000000000000000e+00,3.797857142857143098e-02,5.799999999999999600e-01
5.000000000000000000e+01,5.000000000000000000e+00,5.163571428571428479e-02,6.885714285714286120e-01
5.000000000000000000e+01,1.000000000000000000e+01,1.215071428571428552e-01,9.007142857142856895e-01
5.000000000000000000e+01,1.000000000000000000e+02,2.951357142857142790e-01,1.000000000000000000e+00
9.500000000000000000e+01,1.000000000000000000e+03,3.495714285714286024e-02,1.000000000000000000e+00


==> data/success_over_ampl_1000.csv <==
percentile,ampl,loose,succ
5.000000000000000000e+01,1.000000000000000000e+00,4.125999999999999807e-02,6.557142857142856940e-01
5.000000000000000000e+01,5.000000000000000000e+00,4.709214285714286019e-02,9.278571428571428248e-01
5.000000000000000000e+01,1.000000000000000000e+01,1.203285714285714236e-01,1.000000000000000000e+00
5.000000000000000000e+01,1.000000000000000000e+02,3.057657142857143073e-01,1.000000000000000000e+00


==> data/success_over_ampl_10k.csv <==
percentile,ampl,loose,succ
5.000000000000000000e+01,1.000000000000000000e+00,3.741257142857142698e-02,6.485714285714285765e-01
5.000000000000000000e+01,5.000000000000000000e+00,4.739514285714285791e-02,9.985714285714285543e-01
5.000000000000000000e+01,1.000000000000000000e+01,1.204462857142857141e-01,1.000000000000000000e+00


==> data/success_over_requests_100_1k.csv <==
percentile,requests,loose,succ
5.000000000000000000e+01,1.000000000000000000e+00,2.964285714285714302e-01,6.257142857142856673e-01
5.000000000000000000e+01,2.000000000000000000e+00,2.778571428571428581e-01,6.685714285714285943e-01
5.000000000000000000e+01,3.000000000000000000e+00,3.135714285714285565e-01,7.292857142857143149e-01
5.000000000000000000e+01,4.000000000000000000e+00,2.864285714285714213e-01,7.364285714285714324e-01
5.000000000000000000e+01,5.000000000000000000e+00,2.951428571428571512e-01,7.764285714285714679e-01
5.000000000000000000e+01,6.000000000000000000e+00,3.007142857142857117e-01,7.942857142857142616e-01
5.000000000000000000e+01,7.000000000000000000e+00,2.933673469387755306e-01,8.149999999999999467e-01
5.000000000000000000e+01,8.000000000000000000e+00,3.005357142857142949e-01,8.399999999999999689e-01
5.000000000000000000e+01,9.000000000000000000e+00,2.961904761904761707e-01,8.678571428571428825e-01
5.000000000000000000e+01,1.000000000000000000e+01,2.920714285714285929e-01,8.578571428571428736e-01
5.000000000000000000e+01,2.000000000000000000e+01,2.877500000000000058e-01,9.428571428571428381e-01
5.000000000000000000e+01,5.000000000000000000e+01,2.945999999999999730e-01,9.928571428571428825e-01
5.000000000000000000e+01,1.000000000000000000e+02,2.951357142857142790e-01,1.000000000000000000e+00
5.000000000000000000e+01,2.000000000000000000e+02,2.868714285714285550e-01,1.000000000000000000e+00
5.000000000000000000e+01,5.000000000000000000e+02,3.010085714285714031e-01,1.000000000000000000e+00
5.000000000000000000e+01,1.000000000000000000e+03,3.057657142857143073e-01,1.000000000000000000e+00

==> data/success_over_requests_10_10k.csv <==
percentile,requests,loose,succ
5.000000000000000000e+01,1.000000000000000000e+00,1.257142857142857229e-01,5.478571428571428203e-01
5.000000000000000000e+01,2.000000000000000000e+00,1.164285714285714229e-01,5.285714285714285809e-01
5.000000000000000000e+01,3.000000000000000000e+00,1.235714285714285682e-01,5.764285714285714013e-01
5.000000000000000000e+01,4.000000000000000000e+00,1.224999999999999978e-01,5.964285714285714191e-01
5.000000000000000000e+01,5.000000000000000000e+00,1.178571428571428548e-01,6.185714285714285499e-01
5.000000000000000000e+01,6.000000000000000000e+00,1.158333333333333298e-01,5.892857142857143016e-01
5.000000000000000000e+01,7.000000000000000000e+00,1.316326530612244861e-01,6.328571428571428958e-01
5.000000000000000000e+01,8.000000000000000000e+00,1.275892857142857106e-01,6.221428571428571086e-01
5.000000000000000000e+01,9.000000000000000000e+00,1.175396825396825412e-01,6.600000000000000311e-01
5.000000000000000000e+01,1.000000000000000000e+01,1.282857142857142807e-01,6.521428571428571352e-01
5.000000000000000000e+01,2.000000000000000000e+01,1.203928571428571487e-01,7.428571428571428825e-01
5.000000000000000000e+01,5.000000000000000000e+01,1.221857142857142864e-01,8.321428571428571841e-01
5.000000000000000000e+01,1.000000000000000000e+02,1.215071428571428552e-01,9.007142857142856895e-01
5.000000000000000000e+01,2.000000000000000000e+02,1.222678571428571365e-01,9.649999999999999689e-01
5.000000000000000000e+01,5.000000000000000000e+02,1.243800000000000044e-01,9.971428571428571086e-01
5.000000000000000000e+01,1.000000000000000000e+03,1.203285714285714236e-01,1.000000000000000000e+00
5.000000000000000000e+01,2.000000000000000000e+03,1.249007142857142816e-01,1.000000000000000000e+00
5.000000000000000000e+01,5.000000000000000000e+03,1.228037142857142799e-01,1.000000000000000000e+00
5.000000000000000000e+01,1.000000000000000000e+04,1.204462857142857141e-01,1.000000000000000000e+00

==> data/success_over_requests_1k_100.csv <==
percentile,requests,loose,succ
9.500000000000000000e+01,1.000000000000000000e+00,3.214285714285713969e-02,9.664285714285714146e-01
9.500000000000000000e+01,2.000000000000000000e+00,3.285714285714285560e-02,9.685714285714285277e-01
9.500000000000000000e+01,3.000000000000000000e+00,5.119047619047618902e-02,9.964285714285714413e-01
9.500000000000000000e+01,4.000000000000000000e+00,3.642857142857142821e-02,9.949999999999999956e-01
9.500000000000000000e+01,5.000000000000000000e+00,3.814285714285714501e-02,9.992857142857143327e-01
9.500000000000000000e+01,6.000000000000000000e+00,2.785714285714285809e-02,1.000000000000000000e+00
9.500000000000000000e+01,7.000000000000000000e+00,4.459183673469387793e-02,1.000000000000000000e+00
9.500000000000000000e+01,8.000000000000000000e+00,2.946428571428571369e-02,9.992857142857143327e-01
9.500000000000000000e+01,9.000000000000000000e+00,4.563492063492063239e-02,1.000000000000000000e+00
9.500000000000000000e+01,1.000000000000000000e+01,2.942857142857142894e-02,1.000000000000000000e+00
9.500000000000000000e+01,2.000000000000000000e+01,3.253571428571428586e-02,1.000000000000000000e+00
9.500000000000000000e+01,5.000000000000000000e+01,3.515714285714285903e-02,1.000000000000000000e+00
9.500000000000000000e+01,1.000000000000000000e+02,3.495714285714286024e-02,1.000000000000000000e+00


==> data/success_over_requests_5_20k.csv <==
percentile,requests,loose,succ
5.000000000000000000e+01,1.000000000000000000e+00,4.642857142857143016e-02,5.278571428571428026e-01
5.000000000000000000e+01,2.000000000000000000e+00,5.178571428571428908e-02,4.685714285714285832e-01
5.000000000000000000e+01,3.000000000000000000e+00,5.857142857142857290e-02,5.350000000000000311e-01
5.000000000000000000e+01,4.000000000000000000e+00,5.249999999999999806e-02,5.264285714285714679e-01
5.000000000000000000e+01,5.000000000000000000e+00,5.242857142857142855e-02,5.500000000000000444e-01
5.000000000000000000e+01,6.000000000000000000e+00,4.607142857142856873e-02,5.535714285714286031e-01
5.000000000000000000e+01,7.000000000000000000e+00,4.867346938775510279e-02,5.464285714285713746e-01
5.000000000000000000e+01,8.000000000000000000e+00,4.312499999999999667e-02,5.714285714285713969e-01
5.000000000000000000e+01,9.000000000000000000e+00,4.833333333333333232e-02,5.292857142857142483e-01
5.000000000000000000e+01,1.000000000000000000e+01,4.985714285714285682e-02,5.592857142857142749e-01
5.000000000000000000e+01,2.000000000000000000e+01,5.349999999999999895e-02,5.742857142857142883e-01
5.000000000000000000e+01,5.000000000000000000e+01,5.144285714285714434e-02,6.378571428571429003e-01
5.000000000000000000e+01,1.000000000000000000e+02,5.163571428571428479e-02,6.885714285714286120e-01
5.000000000000000000e+01,2.000000000000000000e+02,4.813214285714285945e-02,7.642857142857142350e-01
5.000000000000000000e+01,5.000000000000000000e+02,5.077857142857142986e-02,8.592857142857143193e-01
5.000000000000000000e+01,1.000000000000000000e+03,4.709214285714286019e-02,9.278571428571428248e-01
5.000000000000000000e+01,2.000000000000000000e+03,5.458642857142857047e-02,9.542857142857142927e-01
5.000000000000000000e+01,5.000000000000000000e+03,4.997171428571428597e-02,9.928571428571428825e-01
5.000000000000000000e+01,1.000000000000000000e+04,4.739514285714285791e-02,9.985714285714285543e-01
5.000000000000000000e+01,1.600000000000000000e+04,4.991571428571428548e-02,1.000000000000000000e+00
5.000000000000000000e+01,2.000000000000000000e+04,4.544960714285714576e-02,1.000000000000000000e+00

==> data/time_shift.csv <==
Number,Delta,Bit,Label
1,70529489172,1,a
2,70542654292,0,b
3,70533732598,0,b
4,70552294404,0,b
5,70512113376,1,a
6,70536886684,0,b
7,70531076606,0,b
8,70521200612,1,a
9,70536976754,0,b
10,70505068948,1,a
11,70517915802,1,a
12,69729024058,0,b
13,69658754032,0,b
14,69600089778,1,a
15,69619190996,1,a
16,69616155128,1,a

